Unconstrained quantitative magnetization transfer imaging: disentangling T1 of the free and semi-solid spin pools

Since the inception of magnetization transfer (MT) imaging, it has been widely assumed that Henkelman's two spin pools have similar longitudinal relaxation times, which motivated many researchers to constrain them to each other. However, several recent publications reported a $T_1^s$ of the semi-solid spin pool that is much shorter than $T_1^f$ of the free pool. While these studies tailored experiments for robust proofs-of-concept, we here aim to quantify the disentangled relaxation processes on a voxel-by-voxel basis in a clinical imaging setting, i.e., with an effective resolution of 1.24mm isotropic and full brain coverage in 12min. To this end, we optimized a hybrid-state pulse sequence for mapping the parameters of an unconstrained MT model. We scanned four people with relapsing-remitting multiple sclerosis (MS) and four healthy controls with this pulse sequence and estimated $T_1^f \approx 1.84$s and $T_1^s \approx 0.34$s in healthy white matter. Our results confirm the reports that $T_1^s \ll T_1^f$ and we argue that this finding identifies MT as an inherent driver of longitudinal relaxation in brain tissue. Moreover, we estimated a fractional size of the semi-solid spin pool of $m_0^s \approx 0.212$, which is larger than previously assumed. An analysis of $T_1^f$ in normal-appearing white matter revealed statistically significant differences between individuals with MS and controls.

==> Figures/Lesions.txt <==
m0s m0a R1f_1-s R1a_1-s subj
0.1460239589214325 0.09188423305749893 0.4270566701889038 0.7688462138175964 1
0.14921285212039948 0.10482628643512726 0.4602547585964203 0.7823936939239502 1
0.12574416399002075 0.07459303736686707 0.42285919189453125 0.7333288788795471 1
0.14444394409656525 0.10394205152988434 0.48761290311813354 0.817652702331543 1
0.09775344282388687 0.05429587513208389 0.40146559476852417 0.6646711826324463 1
0.07809245586395264 0.04376014322042465 0.37747544050216675 0.5666735172271729 1
0.07448460161685944 0.039798058569431305 0.30510228872299194 0.5299594402313232 1
0.11625709384679794 0.08413578569889069 0.519576370716095 0.7752037048339844 1
0.07021018117666245 0.047827284783124924 0.43293434381484985 0.597891092300415 1
0.0782267302274704 0.054487064480781555 0.3884732723236084 0.5913951396942139 1
0.11104875802993774 0.07195527851581573 0.4306062161922455 0.684482216835022 1
0.13967964053153992 0.08763125538825989 0.38713058829307556 0.6645913124084473 1
0.14459995925426483 0.0851614773273468 0.466549813747406 0.7999318242073059 1
0.16566583514213562 0.10835999995470047 0.392210990190506 0.7709552049636841 1
0.06441358476877213 0.04668152332305908 0.37646612524986267 0.5557288527488708 1
0.09962483495473862 0.06390982121229172 0.3939892649650574 0.6302638649940491 1
0.1638970822095871 0.10812655091285706 0.4409693777561188 0.8177016973495483 1
0.12437833845615387 0.08093937486410141 0.4492418169975281 0.7396582961082458 1
0.12150514125823975 0.07703476399183273 0.45207303762435913 0.7382155060768127 1
0.09239683300256729 0.06623785197734833 0.41805148124694824 0.6424881815910339 1
0.15090936422348022 0.09985542297363281 0.45689505338668823 0.8237210512161255 1
0.20482110977172852 0.1384647786617279 0.47722578048706055 0.907660722732544 1
0.10297505557537079 0.06749896705150604 0.4117823541164398 0.6259063482284546 1
0.10852011293172836 0.07599765807390213 0.41638433933258057 0.6430037021636963 1
0.10540753602981567 0.06490898132324219 0.4173854887485504 0.6906657218933105 1
0.06903968006372452 0.046265725046396255 0.3407689034938812 0.46960383653640747 2
0.054552651941776276 0.01943695731461048 0.3458268344402313 0.4411165714263916 2
0.10136105865240097 0.06455304473638535 0.3474764823913574 0.5585029721260071 2
0.0997711792588234 0.0703744888305664 0.45427602529525757 0.6866875290870667 2
0.1668493002653122 0.11092521995306015 0.46761590242385864 0.8234949707984924 2
0.13887746632099152 0.1029929518699646 0.46227097511291504 0.771181583404541 2
0.06934379041194916 0.048492927104234695 0.4325258731842041 0.6179672479629517 2
0.1436494141817093 0.10155855119228363 0.4320661127567291 0.6948676109313965 2
0.1461910754442215 0.10010162740945816 0.47904738783836365 0.8250248432159424 2
0.14407210052013397 0.10218039900064468 0.4950801730155945 0.797524094581604 2
0.17368026077747345 0.1221286877989769 0.5302611589431763 0.9314142465591431 2
0.09740899503231049 0.07532632350921631 0.5137226581573486 0.7185928225517273 2
0.1768106371164322 0.1207033023238182 0.541071891784668 0.9263443946838379 2
0.20677821338176727 0.14102928340435028 0.5296170711517334 0.9526659250259399 2
0.14605367183685303 0.10101118683815002 0.5259411334991455 0.79204922914505 2
0.13805508613586426 0.09706616401672363 0.5347629189491272 0.8296926021575928 2
0.1669352650642395 0.11191877722740173 0.5076521635055542 0.8787911534309387 2
0.20920929312705994 0.1556701362133026 0.5112549066543579 0.9202202558517456 2
0.13955464959144592 0.11221298575401306 0.5035319328308105 0.735310435295105 2
0.1389055699110031 0.0925149992108345 0.47496718168258667 0.811948299407959 2
0.16962386667728424 0.1103450134396553 0.49850404262542725 0.8803262710571289 2
0.11917921155691147 0.07847797870635986 0.48126161098480225 0.7353852987289429 2
0.1737533062696457 0.12773147225379944 0.5238151550292969 0.8900735378265381 2
0.13074123859405518 0.0895778089761734 0.4523434042930603 0.6981759071350098 2
0.15130716562271118 0.1164751723408699 0.4852128028869629 0.8190678358078003 2
0.16738846898078918 0.11745607852935791 0.502848207950592 0.8278935551643372 2
0.10096561908721924 0.07123397290706635 0.542515218257904 0.7498363256454468 2
0.19358116388320923 0.1388363391160965 0.5239474773406982 0.9083311557769775 2
0.08581457287073135 0.0617278516292572 0.4628690183162689 0.6482090950012207 2
0.15058279037475586 0.11137641966342926 0.5086650848388672 0.8108545541763306 2
0.19438903033733368 0.13367603719234467 0.5270068049430847 0.9318150877952576 2
0.13381822407245636 0.08779987692832947 0.4579440951347351 0.7640658617019653 2
0.09568171203136444 0.0642719566822052 0.49718937277793884 0.7139672040939331 2
0.1948656290769577 0.1350494772195816 0.537503182888031 0.9158381819725037 2
0.1419914960861206 0.09749804437160492 0.48807066679000854 0.7974648475646973 2
0.06624981015920639 0.04582695662975311 0.4123181998729706 0.5616692304611206 2
0.14583969116210938 0.101903036236763 0.4361305832862854 0.7837881445884705 2
0.14801058173179626 0.09898123145103455 0.4842597246170044 0.7314331531524658 2
0.13019132614135742 0.08164847642183304 0.46765685081481934 0.7628706693649292 2
0.12494027614593506 0.07919124513864517 0.4937078356742859 0.7838863730430603 2
0.11909890174865723 0.07138700038194656 0.4312330484390259 0.7039065957069397 2
0.11184128373861313 0.08404426276683807 0.48361241817474365 0.7016950249671936 2
0.16337616741657257 0.10853742063045502 0.5527859926223755 0.8939433693885803 2
0.20144838094711304 0.1325969696044922 0.46400028467178345 0.929435670375824 2
0.13992378115653992 0.10134592652320862 0.4172593355178833 0.7249211072921753 2
0.0984807014465332 0.07438599318265915 0.4817776083946228 0.7449296712875366 2
0.09961242973804474 0.05869607627391815 0.33169469237327576 0.5669801831245422 2
0.08186523616313934 0.0631958618760109 0.4466050863265991 0.6256153583526611 2
0.10423596948385239 0.05928488075733185 0.333946168422699 0.5803883075714111 2
0.13350960612297058 0.08552268147468567 0.520805835723877 0.8411104679107666 2
0.0998808741569519 0.06833572685718536 0.41330239176750183 0.6336952447891235 2
0.07923664152622223 0.05383669584989548 0.37295401096343994 0.5098292827606201 2
0.10239561647176743 0.07058386504650116 0.47432243824005127 0.7148892879486084 2
0.14020782709121704 0.10768555104732513 0.5380322337150574 0.8379619121551514 2
0.09781327098608017 0.06188933178782463 0.43956258893013 0.6804722547531128 2
0.14748013019561768 0.1095951721072197 0.4464353919029236 0.7026410102844238 2
0.09546507894992828 0.06230858713388443 0.3954731523990631 0.5933536887168884 2
0.10685040056705475 0.0675620287656784 0.5378183126449585 0.7798988819122314 2
0.05986853688955307 0.036684200167655945 0.42983877658843994 0.5919952392578125 2
0.14278395473957062 0.09903697669506073 0.4955204427242279 0.823992133140564 2
0.12704890966415405 0.0936717838048935 0.4501829743385315 0.6949018239974976 2
0.1396760493516922 0.10204838961362839 0.464748740196228 0.8336968421936035 2
0.1598379909992218 0.11109079420566559 0.4557172656059265 0.8005897402763367 2
0.15958638489246368 0.10467720776796341 0.4494698643684387 0.8348625898361206 2
0.12828414142131805 0.08023461699485779 0.4834103584289551 0.8161829710006714 2
0.09187555313110352 0.05595695972442627 0.4608352780342102 0.7045976519584656 2
0.08247558772563934 0.05342632532119751 0.36423206329345703 0.5686050653457642 2
0.18768103420734406 0.12367274612188339 0.4740946292877197 0.9211952686309814 2
0.1200157031416893 0.08752045780420303 0.5116957426071167 0.7781861424446106 2
0.17163453996181488 0.11507157981395721 0.503514289855957 0.8598908185958862 2
0.18044042587280273 0.12097221612930298 0.5330784916877747 0.9191731810569763 2
0.04471850395202637 0.025868242606520653 0.3439043164253235 0.4814300537109375 2
0.15585608780384064 0.10392025113105774 0.48202574253082275 0.835590660572052 2
0.12366867065429688 0.09122396260499954 0.5219048261642456 0.7989768981933594 2
0.15589705109596252 0.10454611480236053 0.5165921449661255 0.8559715747833252 2
0.16551081836223602 0.10933542996644974 0.509673535823822 0.905311107635498 2
0.08219240605831146 0.053197018802165985 0.43371906876564026 0.6452178359031677 2
0.07242196798324585 0.041211504489183426 0.4280118942260742 0.678012490272522 2
0.16186150908470154 0.10387486964464188 0.49588799476623535 0.8732133507728577 2
0.1280457079410553 0.08213603496551514 0.4362654685974121 0.734258770942688 2
0.14995062351226807 0.09074182063341141 0.5079382658004761 0.862878680229187 2
0.10561226308345795 0.06646734476089478 0.48596373200416565 0.7537550926208496 2
0.13326366245746613 0.0977914109826088 0.47813814878463745 0.7516549229621887 2
0.09834842383861542 0.06224919110536575 0.4797999858856201 0.7738519310951233 2
0.08453742414712906 0.05322713777422905 0.49593526124954224 0.6856735944747925 2
0.12036776542663574 0.08083727955818176 0.47122737765312195 0.7941205501556396 2
0.11881741136312485 0.07899806648492813 0.4330213665962219 0.7549512386322021 2
0.12309189885854721 0.0853448286652565 0.5060593485832214 0.8000677824020386 2
0.13720197975635529 0.09781096875667572 0.4489712119102478 0.7468270659446716 2
0.15769615769386292 0.10083618760108948 0.4511108100414276 0.8540023565292358 2
0.11317084729671478 0.0638875961303711 0.3247402310371399 0.633853554725647 2
0.11122599989175797 0.07158467173576355 0.46985071897506714 0.7818512320518494 2
0.10233254730701447 0.06333455443382263 0.405086487531662 0.6548160314559937 2
0.07632601261138916 0.042868610471487045 0.2928403913974762 0.4928024709224701 2
0.06917651742696762 0.042767323553562164 0.34006398916244507 0.5006741285324097 2
0.1326812356710434 0.08437581360340118 0.41815629601478577 0.7369742393493652 2
0.18572326004505157 0.11631680279970169 0.5303013324737549 0.9771106243133545 2
0.1454000473022461 0.09998569637537003 0.45678985118865967 0.8120867013931274 3
0.15202435851097107 0.09985865652561188 0.4921165108680725 0.8311311602592468 3
0.09337836503982544 0.07650309801101685 0.47757428884506226 0.6715648174285889 3
0.11222076416015625 0.08654821664094925 0.4854840040206909 0.7385841012001038 3
0.1672637015581131 0.11195110529661179 0.5359377264976501 0.8899457454681396 3
0.148829847574234 0.09537093341350555 0.513092041015625 0.8102904558181763 3
0.17954055964946747 0.1279972493648529 0.49183329939842224 0.8521052002906799 3
0.09873572736978531 0.0668906569480896 0.3367547392845154 0.5829381942749023 3
0.15572820603847504 0.10484707355499268 0.5077322721481323 0.8743940591812134 3
0.07461462169885635 0.04530166834592819 0.3444380462169647 0.5221410393714905 3
0.07856485992670059 0.04696282371878624 0.34322142601013184 0.48778465390205383 4
0.10775069147348404 0.07836800813674927 0.4196717143058777 0.6578505039215088 4
0.1148955449461937 0.07041582465171814 0.40302354097366333 0.7190995216369629 4
0.11708112806081772 0.08388581871986389 0.39507389068603516 0.6761013865470886 4
0.13285374641418457 0.09046326577663422 0.4794617295265198 0.7430006861686707 4
0.11707480251789093 0.07384331524372101 0.41632115840911865 0.6831822991371155 4
0.10842450708150864 0.07554100453853607 0.4238899350166321 0.6486451625823975 4
0.15685255825519562 0.08491107076406479 0.4053133726119995 0.7631126046180725 4
0.1328945755958557 0.06749862432479858 0.4640164077281952 0.8216432332992554 4
0.11790827661752701 0.08750735968351364 0.4557836055755615 0.7005663514137268 4
0.1069226861000061 0.06766797602176666 0.43468087911605835 0.6858656406402588 4
0.185092955827713 0.11425482481718063 0.45163393020629883 0.8650371432304382 4
0.08221105486154556 0.053016312420368195 0.4290473461151123 0.6179348230361938 4
0.09122347831726074 0.04642614722251892 0.4189574718475342 0.6430820226669312 4
0.12934167683124542 0.07948070019483566 0.3817365765571594 0.7114580869674683 4
0.10861432552337646 0.0707942321896553 0.4243926405906677 0.6590714454650879 4
0.08184301853179932 0.04820810630917549 0.2791019380092621 0.5581004023551941 4
0.0797666683793068 0.062180280685424805 0.42412251234054565 0.5456022620201111 4
0.15072207152843475 0.09013186395168304 0.31691551208496094 0.7385641932487488 4
0.09670428931713104 0.06386426091194153 0.4620714783668518 0.6681531667709351 4
0.16292178630828857 0.12225770950317383 0.4406784176826477 0.7139040231704712 4
0.11467815935611725 0.07422029972076416 0.4312538206577301 0.6990073323249817 4
0.10739612579345703 0.05513974279165268 0.37860313057899475 0.6370583772659302 4
0.1660928875207901 0.12120760977268219 0.4045378267765045 0.6856426000595093 4
0.12316256761550903 0.06664703041315079 0.3385453224182129 0.6771838068962097 4
0.11177583783864975 0.06744088977575302 0.4427106976509094 0.7061474323272705 4
0.13616116344928741 0.07952548563480377 0.38225769996643066 0.7207992672920227 4
0.09857026487588882 0.06038092076778412 0.4266837239265442 0.6750578880310059 4
0.18756051361560822 0.145438551902771 0.44708412885665894 0.7692732810974121 4
0.10441502183675766 0.05707710608839989 0.4089431166648865 0.662858247756958 4
0.09301578998565674 0.05130518972873688 0.46131569147109985 0.6753775477409363 4
0.09910713136196136 0.04925644397735596 0.3668292462825775 0.586499810218811 4
0.10614756494760513 0.0638478547334671 0.4167608618736267 0.6999908089637756 4
0.1394074708223343 0.10720301419496536 0.47739189863204956 0.7854418754577637 4
0.09482984244823456 0.035211410373449326 0.3688904643058777 0.6233820915222168 4
0.12405280023813248 0.07588611543178558 0.4413689970970154 0.689997673034668 4
0.10690701007843018 0.0650322362780571 0.4091012477874756 0.6533465385437012 4
0.0927467793226242 0.0573466457426548 0.38802802562713623 0.596716582775116 4
0.1029924750328064 0.058615054935216904 0.4197613298892975 0.6578903198242188 4
0.0748695582151413 0.026922553777694702 0.3198450803756714 0.5137592554092407 4
0.11122854799032211 0.06157318130135536 0.3882177472114563 0.6402480006217957 4
0.09875794500112534 0.04191536083817482 0.3479200601577759 0.6076793074607849 4
0.1209159716963768 0.06305451691150665 0.3828563094139099 0.6999439001083374 4


==> Figures/Phantom_linearRegression_R1f_s-1_OnePFiveT.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
4.376e-01 , 5.373e-01 , 6.508e-01 , 7.695e-01 , 8.972e-01 , 1.066e+00 , 1.252e+00 
4.422e-01 , 5.561e-01 , 6.977e-01 , 8.398e-01 , 9.735e-01 , 1.127e+00 , 1.318e+00 
4.438e-01 , 5.611e-01 , 7.187e-01 , 8.654e-01 , 1.015e+00 , 1.170e+00 , 1.378e+00 
4.454e-01 , 5.691e-01 , 7.530e-01 , 8.896e-01 , 1.051e+00 , 1.231e+00 , 1.456e+00 
4.501e-01 , 5.879e-01 , 8.137e-01 , 9.540e-01 , 1.119e+00 , 1.329e+00 , 1.657e+00 


==> Figures/Phantom_linearRegression_R1f_s-1_ThreeT.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
4.009e-01 , 4.869e-01 , 5.778e-01 , 6.708e-01 , 7.793e-01 , 9.044e-01 , 1.084e+00 
4.069e-01 , 5.026e-01 , 6.029e-01 , 7.071e-01 , 8.417e-01 , 9.827e-01 , 1.161e+00 
4.089e-01 , 5.076e-01 , 6.092e-01 , 7.215e-01 , 8.613e-01 , 1.017e+00 , 1.183e+00 
4.111e-01 , 5.135e-01 , 6.201e-01 , 7.378e-01 , 8.848e-01 , 1.046e+00 , 1.215e+00 
4.170e-01 , 5.292e-01 , 6.451e-01 , 7.728e-01 , 9.222e-01 , 1.097e+00 , 1.293e+00 


==> Figures/Phantom_linearRegression_R1s_s-1_OnePFiveT.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
2.844e+00 , 2.773e+00 , 2.460e+00 , 2.938e+00 , 3.229e+00 , 3.033e+00 , 2.784e+00 
2.954e+00 , 3.450e+00 , 2.917e+00 , 3.479e+00 , 3.671e+00 , 3.500e+00 , 3.297e+00 
3.044e+00 , 3.690e+00 , 3.085e+00 , 3.695e+00 , 3.868e+00 , 3.679e+00 , 3.497e+00 
3.149e+00 , 3.917e+00 , 3.353e+00 , 3.851e+00 , 4.059e+00 , 3.863e+00 , 3.651e+00 
3.430e+00 , 4.515e+00 , 3.986e+00 , 4.392e+00 , 4.621e+00 , 4.389e+00 , 4.164e+00 


==> Figures/Phantom_linearRegression_R1s_s-1_ThreeT.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
2.432e+00 , 1.609e+00 , 1.818e+00 , 1.963e+00 , 1.832e+00 , 1.747e+00 , 1.778e+00 
2.548e+00 , 1.966e+00 , 2.025e+00 , 2.120e+00 , 1.956e+00 , 1.887e+00 , 1.949e+00 
2.585e+00 , 2.075e+00 , 2.087e+00 , 2.181e+00 , 1.996e+00 , 1.935e+00 , 2.006e+00 
2.628e+00 , 2.212e+00 , 2.167e+00 , 2.228e+00 , 2.042e+00 , 1.984e+00 , 2.067e+00 
2.743e+00 , 2.568e+00 , 2.373e+00 , 2.384e+00 , 2.166e+00 , 2.125e+00 , 2.238e+00 


==> Figures/Phantom_linearRegression_R2f_s-1_OnePFiveT.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
3.119e+00 , 8.531e+00 , 1.332e+01 , 1.785e+01 , 2.336e+01 , 2.958e+01 , 3.490e+01 
3.164e+00 , 8.656e+00 , 1.386e+01 , 1.866e+01 , 2.469e+01 , 3.096e+01 , 3.763e+01 
3.177e+00 , 8.703e+00 , 1.440e+01 , 1.957e+01 , 2.558e+01 , 3.162e+01 , 3.891e+01 
3.198e+00 , 8.742e+00 , 1.484e+01 , 2.051e+01 , 2.662e+01 , 3.269e+01 , 4.046e+01 
3.249e+00 , 8.867e+00 , 1.562e+01 , 2.236e+01 , 2.929e+01 , 3.520e+01 , 4.456e+01 


==> Figures/Phantom_linearRegression_R2f_s-1_ThreeT.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
3.372e+00 , 7.787e+00 , 1.244e+01 , 1.715e+01 , 2.249e+01 , 2.826e+01 , 3.544e+01 
3.408e+00 , 8.305e+00 , 1.299e+01 , 1.772e+01 , 2.340e+01 , 2.986e+01 , 3.793e+01 
3.420e+00 , 8.679e+00 , 1.366e+01 , 1.855e+01 , 2.429e+01 , 3.096e+01 , 3.924e+01 
3.433e+00 , 8.875e+00 , 1.453e+01 , 1.982e+01 , 2.558e+01 , 3.211e+01 , 4.060e+01 
3.469e+00 , 9.129e+00 , 1.557e+01 , 2.153e+01 , 2.798e+01 , 3.537e+01 , 4.447e+01 


==> Figures/Phantom_linearRegression_Rx_s-1_OnePFiveT.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
1.976e+01 , 2.483e+01 , 2.521e+01 , 3.066e+01 , 2.918e+01 , 3.095e+01 , 3.043e+01 
2.129e+01 , 3.086e+01 , 2.817e+01 , 3.455e+01 , 3.373e+01 , 3.521e+01 , 3.603e+01 
2.205e+01 , 3.361e+01 , 2.971e+01 , 3.606e+01 , 3.568e+01 , 3.670e+01 , 3.816e+01 
2.262e+01 , 3.570e+01 , 3.241e+01 , 3.741e+01 , 3.819e+01 , 3.814e+01 , 3.989e+01 
2.455e+01 , 4.144e+01 , 3.855e+01 , 4.157e+01 , 4.467e+01 , 4.240e+01 , 4.549e+01 


==> Figures/Phantom_linearRegression_Rx_s-1_ThreeT.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
2.607e+01 , 3.043e+01 , 2.959e+01 , 3.245e+01 , 3.366e+01 , 3.132e+01 , 3.210e+01 
2.760e+01 , 3.345e+01 , 3.245e+01 , 3.495e+01 , 3.592e+01 , 3.527e+01 , 3.623e+01 
2.815e+01 , 3.444e+01 , 3.347e+01 , 3.593e+01 , 3.691e+01 , 3.715e+01 , 3.784e+01 
2.865e+01 , 3.554e+01 , 3.468e+01 , 3.667e+01 , 3.788e+01 , 3.853e+01 , 3.950e+01 
3.018e+01 , 3.856e+01 , 3.791e+01 , 3.917e+01 , 4.072e+01 , 4.251e+01 , 4.425e+01 


==> Figures/Phantom_linearRegression_T2s_s_OnePFiveT.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
9.644e-06 , 6.608e-06 , 6.250e-06 , 7.160e-06 , 7.410e-06 , 6.493e-06 , 5.547e-06 
1.024e-05 , 1.038e-05 , 8.125e-06 , 8.396e-06 , 8.636e-06 , 7.837e-06 , 7.431e-06 
1.049e-05 , 1.226e-05 , 8.828e-06 , 9.001e-06 , 9.663e-06 , 9.264e-06 , 9.160e-06 
1.066e-05 , 1.427e-05 , 1.051e-05 , 9.489e-06 , 1.108e-05 , 1.048e-05 , 1.087e-05 
1.126e-05 , 1.799e-05 , 1.398e-05 , 1.107e-05 , 1.461e-05 , 1.368e-05 , 1.378e-05 


==> Figures/Phantom_linearRegression_T2s_s_ThreeT.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
1.213e-05 , 5.874e-06 , 6.238e-06 , 6.574e-06 , 6.748e-06 , 6.549e-06 , 6.049e-06 
1.288e-05 , 7.500e-06 , 6.968e-06 , 7.355e-06 , 7.451e-06 , 7.294e-06 , 7.504e-06 
1.315e-05 , 8.396e-06 , 7.211e-06 , 7.780e-06 , 7.824e-06 , 7.679e-06 , 8.157e-06 
1.340e-05 , 9.847e-06 , 7.472e-06 , 8.187e-06 , 8.064e-06 , 8.004e-06 , 8.566e-06 
1.416e-05 , 1.325e-05 , 8.203e-06 , 9.393e-06 , 8.954e-06 , 9.032e-06 , 1.011e-05 


==> Figures/Phantom_linearRegression_m0s_norm_OnePFiveT.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
1.952e-02 , 3.770e-02 , 6.715e-02 , 7.781e-02 , 9.993e-02 , 1.323e-01 , 1.602e-01 
2.128e-02 , 4.363e-02 , 7.896e-02 , 9.220e-02 , 1.143e-01 , 1.505e-01 , 1.899e-01 
2.190e-02 , 4.700e-02 , 8.350e-02 , 9.915e-02 , 1.226e-01 , 1.579e-01 , 1.999e-01 
2.250e-02 , 5.170e-02 , 8.711e-02 , 1.069e-01 , 1.324e-01 , 1.674e-01 , 2.103e-01 
2.427e-02 , 6.340e-02 , 9.892e-02 , 1.283e-01 , 1.587e-01 , 1.918e-01 , 2.342e-01 


==> Figures/Phantom_linearRegression_m0s_norm_ThreeT.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
1.647e-02 , 4.127e-02 , 6.948e-02 , 9.137e-02 , 1.150e-01 , 1.432e-01 , 1.658e-01 
1.823e-02 , 4.913e-02 , 7.909e-02 , 1.007e-01 , 1.301e-01 , 1.613e-01 , 1.953e-01 
1.880e-02 , 5.202e-02 , 8.303e-02 , 1.069e-01 , 1.348e-01 , 1.673e-01 , 2.052e-01 
1.944e-02 , 5.520e-02 , 8.895e-02 , 1.162e-01 , 1.420e-01 , 1.738e-01 , 2.156e-01 
2.119e-02 , 6.341e-02 , 1.006e-01 , 1.350e-01 , 1.592e-01 , 1.919e-01 , 2.440e-01 


==> Figures/Phantom_repeatability_CRBPNR_R1f_s-1_CG.txt <==
cBSA, PNR_CRB
5.000e-02, 1.361e+01
1.000e-01, 1.184e+01
1.500e-01, 1.002e+01
2.000e-01, 8.907e+00
2.500e-01, 8.506e+00
3.000e-01, 8.237e+00
3.500e-01, 7.720e+00


==> Figures/Phantom_repeatability_CRBPNR_R1f_s-1_LLR.txt <==
cBSA, PNR_CRB
5.000e-02, 3.297e+01
1.000e-01, 2.850e+01
1.500e-01, 2.331e+01
2.000e-01, 2.099e+01
2.500e-01, 2.038e+01
3.000e-01, 1.937e+01
3.500e-01, 1.694e+01


==> Figures/Phantom_repeatability_CRBPNR_R1s_s-1_CG.txt <==
cBSA, PNR_CRB
5.000e-02, 8.971e-01
1.000e-01, 1.652e+00
1.500e-01, 2.289e+00
2.000e-01, 2.442e+00
2.500e-01, 2.441e+00
3.000e-01, 2.474e+00
3.500e-01, 2.727e+00


==> Figures/Phantom_repeatability_CRBPNR_R1s_s-1_LLR.txt <==
cBSA, PNR_CRB
5.000e-02, 2.388e+00
1.000e-01, 4.209e+00
1.500e-01, 5.786e+00
2.000e-01, 6.058e+00
2.500e-01, 6.128e+00
3.000e-01, 5.890e+00
3.500e-01, 5.602e+00


==> Figures/Phantom_repeatability_CRBPNR_R2f_s-1_CG.txt <==
cBSA, PNR_CRB
5.000e-02, 1.686e+01
1.000e-01, 2.669e+01
1.500e-01, 2.408e+01
2.000e-01, 1.933e+01
2.500e-01, 1.488e+01
3.000e-01, 1.151e+01
3.500e-01, 9.113e+00


==> Figures/Phantom_repeatability_CRBPNR_R2f_s-1_LLR.txt <==
cBSA, PNR_CRB
5.000e-02, 4.137e+01
1.000e-01, 6.570e+01
1.500e-01, 5.916e+01
2.000e-01, 4.760e+01
2.500e-01, 3.653e+01
3.000e-01, 2.771e+01
3.500e-01, 2.072e+01


==> Figures/Phantom_repeatability_CRBPNR_Rx_s-1_CG.txt <==
cBSA, PNR_CRB
5.000e-02, 1.229e+00
1.000e-01, 2.311e+00
1.500e-01, 2.919e+00
2.000e-01, 3.002e+00
2.500e-01, 2.941e+00
3.000e-01, 2.821e+00
3.500e-01, 2.784e+00


==> Figures/Phantom_repeatability_CRBPNR_Rx_s-1_LLR.txt <==
cBSA, PNR_CRB
5.000e-02, 3.233e+00
1.000e-01, 5.949e+00
1.500e-01, 7.443e+00
2.000e-01, 7.526e+00
2.500e-01, 7.367e+00
3.000e-01, 6.863e+00
3.500e-01, 6.213e+00


==> Figures/Phantom_repeatability_CRBPNR_T2s_s_CG.txt <==
cBSA, PNR_CRB
5.000e-02, 1.022e+00
1.000e-01, 2.053e+00
1.500e-01, 2.913e+00
2.000e-01, 3.216e+00
2.500e-01, 3.170e+00
3.000e-01, 3.013e+00
3.500e-01, 2.851e+00


==> Figures/Phantom_repeatability_CRBPNR_T2s_s_LLR.txt <==
cBSA, PNR_CRB
5.000e-02, 2.491e+00
1.000e-01, 5.080e+00
1.500e-01, 7.027e+00
2.000e-01, 8.255e+00
2.500e-01, 8.461e+00
3.000e-01, 7.545e+00
3.500e-01, 7.055e+00


==> Figures/Phantom_repeatability_CRBPNR_m0s_norm_CG.txt <==
cBSA, PNR_CRB
5.000e-02, 2.218e+00
1.000e-01, 4.760e+00
1.500e-01, 6.878e+00
2.000e-01, 7.547e+00
2.500e-01, 7.774e+00
3.000e-01, 7.923e+00
3.500e-01, 8.350e+00


==> Figures/Phantom_repeatability_CRBPNR_m0s_norm_LLR.txt <==
cBSA, PNR_CRB
5.000e-02, 5.396e+00
1.000e-01, 1.146e+01
1.500e-01, 1.714e+01
2.000e-01, 1.895e+01
2.500e-01, 1.888e+01
3.000e-01, 1.929e+01
3.500e-01, 1.962e+01


==> Figures/Phantom_repeatability_PNR_R1f_s-1_CG.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
2.343e+00 , 3.386e+00 , 5.093e+00 , 6.531e+00 , 5.905e+00 , 3.047e+00 , 2.263e+00 
1.338e+01 , 1.221e+01 , 1.295e+01 , 1.300e+01 , 1.267e+01 , 1.088e+01 , 9.884e+00 
1.705e+01 , 1.544e+01 , 1.550e+01 , 1.512e+01 , 1.484e+01 , 1.371e+01 , 1.288e+01 
2.143e+01 , 1.915e+01 , 1.837e+01 , 1.746e+01 , 1.734e+01 , 1.703e+01 , 1.642e+01 
3.311e+01 , 2.921e+01 , 2.623e+01 , 2.393e+01 , 2.411e+01 , 2.595e+01 , 2.589e+01 


==> Figures/Phantom_repeatability_PNR_R1f_s-1_LLR.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
1.103e+01 , 9.511e+00 , 1.353e+01 , 1.454e+01 , 1.220e+01 , 1.140e+01 , 7.754e+00 
1.799e+01 , 1.649e+01 , 1.804e+01 , 1.825e+01 , 1.739e+01 , 1.953e+01 , 2.000e+01 
2.013e+01 , 1.884e+01 , 1.964e+01 , 1.964e+01 , 1.904e+01 , 2.238e+01 , 2.491e+01 
2.280e+01 , 2.130e+01 , 2.115e+01 , 2.081e+01 , 2.097e+01 , 2.513e+01 , 3.096e+01 
2.976e+01 , 2.827e+01 , 2.566e+01 , 2.452e+01 , 2.615e+01 , 3.326e+01 , 4.687e+01 


==> Figures/Phantom_repeatability_PNR_R1s_s-1_CG.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
1.540e+00 , 1.207e+00 , 1.747e+00 , 2.314e+00 , 2.228e+00 , 1.496e+00 , 1.623e+00 
4.670e+00 , 3.081e+00 , 4.790e+00 , 5.194e+00 , 5.293e+00 , 4.538e+00 , 4.525e+00 
5.758e+00 , 3.892e+00 , 5.926e+00 , 6.194e+00 , 6.351e+00 , 5.633e+00 , 5.765e+00 
7.152e+00 , 4.988e+00 , 7.299e+00 , 7.447e+00 , 7.570e+00 , 6.880e+00 , 7.314e+00 
1.075e+01 , 7.753e+00 , 1.094e+01 , 1.071e+01 , 1.087e+01 , 1.028e+01 , 1.136e+01 


==> Figures/Phantom_repeatability_PNR_R1s_s-1_LLR.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
3.663e+00 , 2.234e+00 , 5.322e+00 , 8.196e+00 , 7.659e+00 , 3.451e+00 , 3.234e+00 
1.468e+01 , 8.381e+00 , 2.409e+01 , 3.516e+01 , 3.172e+01 , 2.006e+01 , 1.138e+01 
2.153e+01 , 1.195e+01 , 3.375e+01 , 4.859e+01 , 4.440e+01 , 2.881e+01 , 1.661e+01 
3.132e+01 , 1.645e+01 , 4.585e+01 , 6.406e+01 , 5.952e+01 , 4.035e+01 , 2.403e+01 
5.545e+01 , 2.816e+01 , 7.740e+01 , 1.060e+02 , 9.983e+01 , 6.977e+01 , 4.237e+01 


==> Figures/Phantom_repeatability_PNR_R2f_s-1_CG.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
2.235e+00 , 8.696e+00 , 9.512e+00 , 1.080e+01 , 8.532e+00 , 5.201e+00 , 4.690e+00 
1.731e+01 , 2.003e+01 , 2.070e+01 , 1.983e+01 , 1.855e+01 , 1.506e+01 , 1.587e+01 
2.236e+01 , 2.573e+01 , 2.425e+01 , 2.276e+01 , 2.178e+01 , 1.930e+01 , 2.111e+01 
2.856e+01 , 3.254e+01 , 2.858e+01 , 2.606e+01 , 2.546e+01 , 2.396e+01 , 2.782e+01 
4.486e+01 , 5.069e+01 , 3.999e+01 , 3.508e+01 , 3.547e+01 , 3.687e+01 , 4.514e+01 


==> Figures/Phantom_repeatability_PNR_R2f_s-1_LLR.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
1.262e+00 , 1.426e+01 , 1.877e+01 , 1.855e+01 , 1.868e+01 , 9.477e+00 , 8.137e+00 
3.582e+01 , 2.595e+01 , 2.458e+01 , 2.340e+01 , 2.354e+01 , 2.337e+01 , 2.467e+01 
4.917e+01 , 2.960e+01 , 2.670e+01 , 2.504e+01 , 2.518e+01 , 2.771e+01 , 3.501e+01 
6.673e+01 , 3.410e+01 , 2.859e+01 , 2.674e+01 , 2.690e+01 , 3.295e+01 , 4.805e+01 
1.115e+02 , 4.592e+01 , 3.440e+01 , 3.159e+01 , 3.176e+01 , 4.684e+01 , 8.196e+01 


==> Figures/Phantom_repeatability_PNR_Rx_s-1_CG.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
1.823e+00 , 1.402e+00 , 1.146e+00 , 2.652e+00 , 1.862e+00 , 1.330e+00 , 6.110e-01 
4.773e+00 , 5.042e+00 , 7.455e+00 , 7.465e+00 , 7.509e+00 , 6.748e+00 , 6.626e+00 
6.033e+00 , 6.655e+00 , 9.760e+00 , 9.412e+00 , 9.342e+00 , 8.670e+00 , 9.146e+00 
7.740e+00 , 9.069e+00 , 1.316e+01 , 1.251e+01 , 1.217e+01 , 1.133e+01 , 1.256e+01 
1.204e+01 , 1.491e+01 , 2.144e+01 , 1.983e+01 , 1.893e+01 , 1.799e+01 , 2.118e+01 


==> Figures/Phantom_repeatability_PNR_Rx_s-1_LLR.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
1.367e+00 , 3.346e+00 , 7.242e+00 , 1.117e+01 , 8.587e+00 , 5.608e+00 , 4.930e+00 
1.455e+01 , 1.329e+01 , 2.338e+01 , 2.864e+01 , 2.988e+01 , 2.247e+01 , 1.826e+01 
2.004e+01 , 1.887e+01 , 3.042e+01 , 3.727e+01 , 4.005e+01 , 3.108e+01 , 2.628e+01 
2.744e+01 , 2.666e+01 , 3.781e+01 , 4.711e+01 , 5.174e+01 , 4.220e+01 , 3.778e+01 
4.614e+01 , 4.606e+01 , 5.872e+01 , 7.388e+01 , 8.345e+01 , 7.081e+01 , 6.609e+01 


==> Figures/Phantom_repeatability_PNR_T2s_s_CG.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
1.667e+00 , 1.526e+00 , 2.139e+00 , 2.544e+00 , 2.026e+00 , 1.855e+00 , 1.817e+00 
4.387e+00 , 4.169e+00 , 5.914e+00 , 5.821e+00 , 5.702e+00 , 5.240e+00 , 5.807e+00 
5.558e+00 , 5.328e+00 , 7.453e+00 , 7.099e+00 , 6.925e+00 , 6.449e+00 , 7.351e+00 
7.216e+00 , 7.027e+00 , 9.452e+00 , 8.679e+00 , 8.488e+00 , 7.962e+00 , 9.272e+00 
1.132e+01 , 1.117e+01 , 1.458e+01 , 1.282e+01 , 1.253e+01 , 1.191e+01 , 1.430e+01 


==> Figures/Phantom_repeatability_PNR_T2s_s_LLR.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
4.180e+00 , 2.911e+00 , 4.123e+00 , 4.514e+00 , 4.296e+00 , 3.189e+00 , 2.241e+00 
1.486e+01 , 8.103e+00 , 1.206e+01 , 1.167e+01 , 1.147e+01 , 9.811e+00 , 8.598e+00 
1.968e+01 , 1.112e+01 , 1.612e+01 , 1.576e+01 , 1.557e+01 , 1.395e+01 , 1.226e+01 
2.554e+01 , 1.494e+01 , 2.103e+01 , 2.093e+01 , 2.095e+01 , 1.994e+01 , 1.776e+01 
4.103e+01 , 2.485e+01 , 3.403e+01 , 3.436e+01 , 3.470e+01 , 3.463e+01 , 3.105e+01 


==> Figures/Phantom_repeatability_PNR_m0s_norm_CG.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
2.041e-01 , 2.256e-01 , 4.649e-01 , 1.056e+00 , 1.141e+00 , 3.588e-01 , 2.166e-01 
2.709e+00 , 6.463e+00 , 9.292e+00 , 1.027e+01 , 1.062e+01 , 8.327e+00 , 6.737e+00 
4.103e+00 , 8.674e+00 , 1.261e+01 , 1.343e+01 , 1.386e+01 , 1.135e+01 , 1.000e+01 
5.797e+00 , 1.143e+01 , 1.678e+01 , 1.740e+01 , 1.796e+01 , 1.511e+01 , 1.441e+01 
1.028e+01 , 1.864e+01 , 2.763e+01 , 2.774e+01 , 2.860e+01 , 2.494e+01 , 2.553e+01 


==> Figures/Phantom_repeatability_PNR_m0s_norm_LLR.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
2.119e-01 , 6.272e+00 , 8.343e+00 , 1.199e+01 , 9.393e+00 , 8.585e+00 , 5.017e+00 
1.287e+01 , 1.719e+01 , 3.300e+01 , 3.493e+01 , 3.627e+01 , 2.860e+01 , 2.250e+01 
1.771e+01 , 2.404e+01 , 4.818e+01 , 4.743e+01 , 5.115e+01 , 4.234e+01 , 3.337e+01 
2.414e+01 , 3.296e+01 , 6.877e+01 , 6.388e+01 , 7.027e+01 , 5.913e+01 , 4.838e+01 
4.048e+01 , 5.582e+01 , 1.206e+02 , 1.059e+02 , 1.196e+02 , 1.034e+02 , 8.590e+01 


==> Figures/Phantom_repeatability_estimates_R1f_s-1_CG.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
2.802e-01 , 3.498e-01 , 4.255e-01 , 5.170e-01 , 6.042e-01 , 6.471e-01 , 6.646e-01 
3.656e-01 , 4.477e-01 , 5.419e-01 , 6.448e-01 , 7.573e-01 , 8.791e-01 , 1.002e+00 
3.946e-01 , 4.811e-01 , 5.814e-01 , 6.873e-01 , 8.081e-01 , 9.610e-01 , 1.120e+00 
4.245e-01 , 5.152e-01 , 6.222e-01 , 7.330e-01 , 8.629e-01 , 1.039e+00 , 1.235e+00 
5.099e-01 , 6.131e-01 , 7.386e-01 , 8.608e-01 , 1.016e+00 , 1.271e+00 , 1.572e+00 


==> Figures/Phantom_repeatability_estimates_R1f_s-1_LLR.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
3.360e-01 , 4.143e-01 , 5.096e-01 , 6.087e-01 , 6.926e-01 , 8.047e-01 , 9.484e-01 
3.752e-01 , 4.622e-01 , 5.599e-01 , 6.604e-01 , 7.690e-01 , 9.133e-01 , 1.091e+00 
3.869e-01 , 4.775e-01 , 5.749e-01 , 6.763e-01 , 7.925e-01 , 9.485e-01 , 1.137e+00 
4.023e-01 , 4.952e-01 , 5.946e-01 , 6.961e-01 , 8.217e-01 , 9.883e-01 , 1.189e+00 
4.415e-01 , 5.432e-01 , 6.448e-01 , 7.477e-01 , 8.981e-01 , 1.097e+00 , 1.332e+00 


==> Figures/Phantom_repeatability_estimates_R1s_s-1_CG.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
4.352e-01 , 2.938e-01 , 1.306e-01 , 5.058e-01 , 6.226e-01 , 5.115e-01 , 1.742e-01 
2.054e+00 , 1.377e+00 , 1.636e+00 , 1.703e+00 , 1.637e+00 , 1.549e+00 , 1.590e+00 
2.550e+00 , 2.108e+00 , 2.158e+00 , 2.154e+00 , 2.055e+00 , 2.051e+00 , 2.181e+00 
3.170e+00 , 3.165e+00 , 2.760e+00 , 2.635e+00 , 2.533e+00 , 2.642e+00 , 2.931e+00 
4.789e+00 , 5.758e+00 , 4.390e+00 , 3.987e+00 , 3.833e+00 , 4.228e+00 , 4.877e+00 


==> Figures/Phantom_repeatability_estimates_R1s_s-1_LLR.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
1.945e+00 , 8.876e-01 , 1.702e+00 , 1.801e+00 , 1.780e+00 , 1.560e+00 , 1.307e+00 
2.430e+00 , 1.875e+00 , 2.062e+00 , 2.092e+00 , 2.047e+00 , 1.935e+00 , 1.817e+00 
2.590e+00 , 2.201e+00 , 2.185e+00 , 2.188e+00 , 2.140e+00 , 2.061e+00 , 1.983e+00 
2.764e+00 , 2.591e+00 , 2.311e+00 , 2.293e+00 , 2.232e+00 , 2.193e+00 , 2.168e+00 
3.249e+00 , 3.630e+00 , 2.671e+00 , 2.584e+00 , 2.499e+00 , 2.567e+00 , 2.678e+00 


==> Figures/Phantom_repeatability_estimates_R2f_s-1_CG.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
2.681e+00 , 7.599e+00 , 1.188e+01 , 1.595e+01 , 2.036e+01 , 2.184e+01 , 2.483e+01 
3.404e+00 , 8.892e+00 , 1.432e+01 , 1.962e+01 , 2.543e+01 , 3.092e+01 , 3.625e+01 
3.645e+00 , 9.340e+00 , 1.514e+01 , 2.080e+01 , 2.708e+01 , 3.392e+01 , 4.039e+01 
3.903e+00 , 9.783e+00 , 1.600e+01 , 2.214e+01 , 2.893e+01 , 3.719e+01 , 4.413e+01 
4.626e+00 , 1.108e+01 , 1.843e+01 , 2.581e+01 , 3.400e+01 , 4.627e+01 , 5.000e+01 


==> Figures/Phantom_repeatability_estimates_R2f_s-1_LLR.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
3.228e+00 , 8.428e+00 , 1.246e+01 , 1.677e+01 , 2.192e+01 , 2.785e+01 , 3.512e+01 
3.544e+00 , 9.136e+00 , 1.444e+01 , 1.973e+01 , 2.602e+01 , 3.289e+01 , 4.085e+01 
3.654e+00 , 9.410e+00 , 1.507e+01 , 2.074e+01 , 2.720e+01 , 3.460e+01 , 4.300e+01 
3.762e+00 , 9.624e+00 , 1.581e+01 , 2.203e+01 , 2.885e+01 , 3.636e+01 , 4.481e+01 
4.078e+00 , 1.033e+01 , 1.750e+01 , 2.505e+01 , 3.266e+01 , 4.140e+01 , 5.000e+01 


==> Figures/Phantom_repeatability_estimates_Rx_s-1_CG.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
1.797e+00 , 1.488e+00 , 8.860e+00 , 1.096e+01 , 1.092e+01 , 9.293e+00 , 4.944e+00 
1.835e+01 , 2.353e+01 , 2.655e+01 , 2.814e+01 , 2.809e+01 , 2.685e+01 , 2.439e+01 
2.403e+01 , 3.110e+01 , 3.292e+01 , 3.450e+01 , 3.435e+01 , 3.310e+01 , 3.146e+01 
2.977e+01 , 3.874e+01 , 3.874e+01 , 3.999e+01 , 3.993e+01 , 3.896e+01 , 3.781e+01 
4.633e+01 , 5.000e+01 , 5.000e+01 , 5.000e+01 , 5.000e+01 , 5.000e+01 , 5.000e+01 


==> Figures/Phantom_repeatability_estimates_Rx_s-1_LLR.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
1.710e+01 , 2.016e+01 , 2.787e+01 , 3.013e+01 , 3.141e+01 , 2.921e+01 , 2.732e+01 
2.263e+01 , 3.088e+01 , 3.297e+01 , 3.520e+01 , 3.647e+01 , 3.566e+01 , 3.547e+01 
2.453e+01 , 3.438e+01 , 3.469e+01 , 3.687e+01 , 3.811e+01 , 3.789e+01 , 3.824e+01 
2.644e+01 , 3.827e+01 , 3.649e+01 , 3.870e+01 , 3.996e+01 , 4.011e+01 , 4.110e+01 
3.198e+01 , 4.899e+01 , 4.158e+01 , 4.377e+01 , 4.502e+01 , 4.656e+01 , 4.925e+01 


==> Figures/Phantom_repeatability_estimates_T2s_s_CG.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
2.903e-06 , 2.386e-06 , 3.165e-06 , 2.999e-06 , 3.108e-06 , 2.812e-06 , 2.569e-06 
9.161e-06 , 6.873e-06 , 7.077e-06 , 7.309e-06 , 7.691e-06 , 7.589e-06 , 7.328e-06 
1.229e-05 , 9.662e-06 , 9.316e-06 , 9.313e-06 , 9.680e-06 , 9.623e-06 , 9.098e-06 
1.540e-05 , 1.327e-05 , 1.199e-05 , 1.168e-05 , 1.212e-05 , 1.206e-05 , 1.122e-05 
2.445e-05 , 2.254e-05 , 1.911e-05 , 1.802e-05 , 1.853e-05 , 1.854e-05 , 1.686e-05 


==> Figures/Phantom_repeatability_estimates_T2s_s_LLR.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
9.134e-06 , 4.507e-06 , 5.565e-06 , 6.090e-06 , 6.258e-06 , 5.350e-06 , 4.456e-06 
1.176e-05 , 8.992e-06 , 8.259e-06 , 8.709e-06 , 9.545e-06 , 9.012e-06 , 7.741e-06 
1.263e-05 , 1.061e-05 , 9.113e-06 , 9.492e-06 , 1.088e-05 , 1.069e-05 , 8.964e-06 
1.358e-05 , 1.242e-05 , 1.023e-05 , 1.057e-05 , 1.208e-05 , 1.235e-05 , 1.061e-05 
1.621e-05 , 1.739e-05 , 1.308e-05 , 1.328e-05 , 1.576e-05 , 1.718e-05 , 1.477e-05 


==> Figures/Phantom_repeatability_estimates_m0s_norm_CG.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
1.000e-05 , 1.301e-02 , 2.812e-02 , 5.026e-02 , 7.045e-02 , 7.113e-02 , 5.723e-02 
1.388e-02 , 3.982e-02 , 6.793e-02 , 9.344e-02 , 1.198e-01 , 1.422e-01 , 1.698e-01 
2.170e-02 , 4.917e-02 , 8.173e-02 , 1.086e-01 , 1.367e-01 , 1.675e-01 , 2.103e-01 
2.965e-02 , 5.830e-02 , 9.538e-02 , 1.232e-01 , 1.538e-01 , 1.913e-01 , 2.475e-01 
5.252e-02 , 8.511e-02 , 1.352e-01 , 1.664e-01 , 2.031e-01 , 2.624e-01 , 3.601e-01 


==> Figures/Phantom_repeatability_estimates_m0s_norm_LLR.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
1.477e-02 , 3.275e-02 , 6.792e-02 , 9.024e-02 , 1.113e-01 , 1.257e-01 , 1.521e-01 
2.092e-02 , 4.463e-02 , 8.064e-02 , 1.044e-01 , 1.280e-01 , 1.535e-01 , 1.924e-01 
2.308e-02 , 4.865e-02 , 8.500e-02 , 1.091e-01 , 1.333e-01 , 1.633e-01 , 2.073e-01 
2.517e-02 , 5.283e-02 , 8.942e-02 , 1.141e-01 , 1.395e-01 , 1.726e-01 , 2.202e-01 
3.132e-02 , 6.471e-02 , 1.021e-01 , 1.283e-01 , 1.562e-01 , 2.004e-01 , 2.605e-01 


==> Figures/ROI_CC_Anterior_perGroup.txt <==
m0s_ctr T1f_s_ctr T2f_s_ctr Rx_1ps_ctr T1s_s_ctr T2s_us_ctr m0t_ctr T1a_s_ctr Rxt_1ps_ctr m0s_MS T1f_s_MS T2f_s_MS Rx_1ps_MS T1s_s_MS T2s_us_MS m0t_MS T1a_s_MS Rxt_1ps_MS 
1.606e-01 1.301e+00 5.560e-02 9.450e+00 2.456e-01 8.531e+00 1.006e-01 7.574e-01 1.142e+01 1.332e-01 1.433e+00 5.462e-02 8.523e+00 2.158e-01 9.278e+00 8.713e-02 7.087e-01 1.061e+01  
2.180e-01 1.636e+00 6.565e-02 1.235e+01 3.209e-01 1.281e+01 1.554e-01 8.601e-01 1.463e+01 2.008e-01 1.744e+00 6.765e-02 1.232e+01 2.953e-01 1.244e+01 1.390e-01 8.511e-01 1.476e+01  
2.376e-01 1.737e+00 6.919e-02 1.328e+01 3.466e-01 1.387e+01 1.752e-01 8.944e-01 1.564e+01 2.242e-01 1.859e+00 7.129e-02 1.372e+01 3.211e-01 1.334e+01 1.586e-01 8.923e-01 1.623e+01  
2.570e-01 1.865e+00 7.321e-02 1.433e+01 3.721e-01 1.573e+01 1.926e-01 9.299e-01 1.682e+01 2.468e-01 2.011e+00 7.651e-02 1.493e+01 3.494e-01 1.459e+01 1.743e-01 9.609e-01 1.758e+01  
3.144e-01 2.200e+00 8.432e-02 1.723e+01 4.474e-01 2.001e+01 2.474e-01 1.033e+00 2.002e+01 3.145e-01 2.403e+00 8.954e-02 1.876e+01 4.289e-01 1.774e+01 2.261e-01 1.122e+00 2.173e+01  


==> Figures/ROI_CC_Anterior_perSubject.txt <==
m0s_ctrl1 T1f_s_ctrl1 T2f_s_ctrl1 Rx_1ps_ctrl1 T1s_s_ctrl1 T2s_us_ctrl1 m0t_ctrl1 T1a_s_ctrl1 Rxt_1ps_ctrl1 m0s_ctrl2 T1f_s_ctrl2 T2f_s_ctrl2 Rx_1ps_ctrl2 T1s_s_ctrl2 T2s_us_ctrl2 m0t_ctrl2 T1a_s_ctrl2 Rxt_1ps_ctrl2 m0s_ctrl3 T1f_s_ctrl3 T2f_s_ctrl3 Rx_1ps_ctrl3 T1s_s_ctrl3 T2s_us_ctrl3 m0t_ctrl3 T1a_s_ctrl3 Rxt_1ps_ctrl3 m0s_ctrl4 T1f_s_ctrl4 T2f_s_ctrl4 Rx_1ps_ctrl4 T1s_s_ctrl4 T2s_us_ctrl4 m0t_ctrl4 T1a_s_ctrl4 Rxt_1ps_ctrl4 m0s_MS1 T1f_s_MS1 T2f_s_MS1 Rx_1ps_MS1 T1s_s_MS1 T2s_us_MS1 m0t_MS1 T1a_s_MS1 Rxt_1ps_MS1 m0s_MS2 T1f_s_MS2 T2f_s_MS2 Rx_1ps_MS2 T1s_s_MS2 T2s_us_MS2 m0t_MS2 T1a_s_MS2 Rxt_1ps_MS2 m0s_MS3 T1f_s_MS3 T2f_s_MS3 Rx_1ps_MS3 T1s_s_MS3 T2s_us_MS3 m0t_MS3 T1a_s_MS3 Rxt_1ps_MS3 m0s_MS4 T1f_s_MS4 T2f_s_MS4 Rx_1ps_MS4 T1s_s_MS4 T2s_us_MS4 m0t_MS4 T1a_s_MS4 Rxt_1ps_MS4  
1.796e-01 1.520e+00 5.560e-02 1.013e+01 2.751e-01 1.030e+01 1.293e-01 7.562e-01 1.204e+01 1.497e-01 1.365e+00 6.213e-02 8.844e+00 2.458e-01 9.292e+00 1.060e-01 7.622e-01 1.066e+01 1.458e-01 1.283e+00 5.808e-02 9.275e+00 2.514e-01 9.455e+00 1.011e-01 7.476e-01 1.152e+01 1.842e-01 1.393e+00 6.012e-02 9.667e+00 2.593e-01 9.312e+00 1.213e-01 8.090e-01 1.145e+01 1.455e-01 1.463e+00 5.980e-02 8.827e+00 2.260e-01 1.015e+01 7.230e-02 7.361e-01 1.070e+01 1.727e-01 1.472e+00 6.180e-02 1.025e+01 2.272e-01 1.062e+01 1.037e-01 7.087e-01 1.196e+01 1.697e-01 1.500e+00 6.081e-02 1.120e+01 2.573e-01 1.045e+01 1.139e-01 8.104e-01 1.300e+01 7.754e-02 1.474e+00 5.341e-02 8.523e+00 1.649e-01 7.375e+00 4.278e-02 7.452e-01 1.028e+01  
2.304e-01 1.699e+00 6.263e-02 1.267e+01 3.376e-01 1.276e+01 1.735e-01 8.655e-01 1.485e+01 1.957e-01 1.625e+00 7.067e-02 1.256e+01 2.894e-01 1.212e+01 1.367e-01 8.522e-01 1.502e+01 2.120e-01 1.547e+00 6.549e-02 1.241e+01 3.202e-01 1.387e+01 1.545e-01 8.436e-01 1.478e+01 2.259e-01 1.676e+00 6.668e-02 1.197e+01 3.310e-01 1.288e+01 1.611e-01 8.807e-01 1.412e+01 2.145e-01 1.752e+00 6.661e-02 1.128e+01 2.999e-01 1.227e+01 1.380e-01 8.429e-01 1.366e+01 2.184e-01 1.749e+00 7.239e-02 1.257e+01 2.630e-01 1.262e+01 1.447e-01 7.854e-01 1.516e+01 2.130e-01 1.734e+00 6.767e-02 1.310e+01 3.124e-01 1.258e+01 1.509e-01 8.591e-01 1.537e+01 1.627e-01 1.764e+00 6.657e-02 1.345e+01 2.783e-01 1.197e+01 1.145e-01 9.180e-01 1.596e+01  
2.503e-01 1.786e+00 6.605e-02 1.359e+01 3.567e-01 1.339e+01 1.889e-01 9.122e-01 1.582e+01 2.181e-01 1.763e+00 7.417e-02 1.390e+01 3.130e-01 1.307e+01 1.530e-01 8.850e-01 1.646e+01 2.326e-01 1.635e+00 6.827e-02 1.334e+01 3.414e-01 1.511e+01 1.734e-01 8.745e-01 1.577e+01 2.402e-01 1.768e+00 7.017e-02 1.277e+01 3.540e-01 1.401e+01 1.760e-01 9.050e-01 1.511e+01 2.406e-01 1.885e+00 7.027e-02 1.213e+01 3.245e-01 1.297e+01 1.635e-01 8.819e-01 1.466e+01 2.389e-01 1.904e+00 7.635e-02 1.378e+01 2.883e-01 1.337e+01 1.602e-01 8.226e-01 1.638e+01 2.269e-01 1.818e+00 7.004e-02 1.389e+01 3.273e-01 1.327e+01 1.634e-01 8.874e-01 1.630e+01 1.972e-01 1.915e+00 7.478e-02 1.583e+01 3.170e-01 1.412e+01 1.410e-01 9.765e-01 1.860e+01  
2.650e-01 1.903e+00 6.898e-02 1.439e+01 3.801e-01 1.470e+01 2.036e-01 9.535e-01 1.676e+01 2.415e-01 1.912e+00 7.837e-02 1.509e+01 3.454e-01 1.422e+01 1.727e-01 9.190e-01 1.798e+01 2.570e-01 1.727e+00 7.130e-02 1.454e+01 3.670e-01 1.687e+01 1.908e-01 9.090e-01 1.700e+01 2.543e-01 1.869e+00 7.325e-02 1.353e+01 3.798e-01 1.636e+01 1.882e-01 9.300e-01 1.593e+01 2.614e-01 2.040e+00 7.437e-02 1.313e+01 3.502e-01 1.407e+01 1.828e-01 9.211e-01 1.573e+01 2.542e-01 2.039e+00 8.002e-02 1.499e+01 3.182e-01 1.444e+01 1.755e-01 8.614e-01 1.796e+01 2.425e-01 1.893e+00 7.234e-02 1.440e+01 3.499e-01 1.404e+01 1.761e-01 9.326e-01 1.698e+01 2.213e-01 2.132e+00 8.140e-02 1.796e+01 3.594e-01 1.615e+01 1.633e-01 1.054e+00 2.107e+01  
3.158e-01 2.203e+00 7.830e-02 1.693e+01 4.426e-01 1.755e+01 2.478e-01 1.083e+00 1.957e+01 3.088e-01 2.333e+00 8.968e-02 1.881e+01 4.276e-01 1.732e+01 2.256e-01 1.017e+00 2.234e+01 3.232e-01 1.992e+00 7.983e-02 1.767e+01 4.358e-01 2.129e+01 2.442e-01 1.005e+00 2.025e+01 2.960e-01 2.153e+00 8.290e-02 1.579e+01 4.515e-01 2.147e+01 2.280e-01 1.002e+00 1.840e+01 3.142e-01 2.463e+00 8.577e-02 1.586e+01 4.241e-01 1.672e+01 2.381e-01 1.036e+00 1.877e+01 3.067e-01 2.466e+00 8.717e-02 1.826e+01 3.992e-01 1.713e+01 2.208e-01 9.381e-01 2.180e+01 2.857e-01 2.126e+00 7.921e-02 1.630e+01 4.051e-01 1.617e+01 2.132e-01 1.041e+00 1.936e+01 2.951e-01 2.674e+00 1.032e-01 2.459e+01 4.785e-01 2.229e+01 2.351e-01 1.254e+00 2.859e+01  


==> Figures/ROI_CC_Posterior_perGroup.txt <==
m0s_ctr T1f_s_ctr T2f_s_ctr Rx_1ps_ctr T1s_s_ctr T2s_us_ctr m0t_ctr T1a_s_ctr Rxt_1ps_ctr m0s_MS T1f_s_MS T2f_s_MS Rx_1ps_MS T1s_s_MS T2s_us_MS m0t_MS T1a_s_MS Rxt_1ps_MS 
1.397e-01 1.401e+00 6.259e-02 9.680e+00 2.509e-01 9.615e+00 1.068e-01 7.487e-01 1.150e+01 1.355e-01 1.509e+00 6.379e-02 9.095e+00 2.456e-01 7.922e+00 1.029e-01 7.675e-01 1.102e+01  
2.103e-01 1.692e+00 7.258e-02 1.250e+01 3.208e-01 1.181e+01 1.647e-01 8.694e-01 1.473e+01 2.034e-01 1.804e+00 7.529e-02 1.229e+01 3.197e-01 1.107e+01 1.587e-01 8.980e-01 1.457e+01  
2.351e-01 1.789e+00 7.589e-02 1.343e+01 3.413e-01 1.248e+01 1.846e-01 9.056e-01 1.584e+01 2.223e-01 1.905e+00 7.874e-02 1.358e+01 3.396e-01 1.215e+01 1.740e-01 9.394e-01 1.600e+01  
2.583e-01 1.891e+00 7.938e-02 1.441e+01 3.683e-01 1.330e+01 2.040e-01 9.515e-01 1.693e+01 2.495e-01 2.005e+00 8.363e-02 1.447e+01 3.702e-01 1.320e+01 1.968e-01 9.868e-01 1.698e+01  
3.289e-01 2.183e+00 8.938e-02 1.723e+01 4.382e-01 1.549e+01 2.619e-01 1.072e+00 2.016e+01 3.174e-01 2.300e+00 9.588e-02 1.767e+01 4.443e-01 1.635e+01 2.527e-01 1.117e+00 2.053e+01  


==> Figures/ROI_CC_Posterior_perSubject.txt <==
m0s_ctrl1 T1f_s_ctrl1 T2f_s_ctrl1 Rx_1ps_ctrl1 T1s_s_ctrl1 T2s_us_ctrl1 m0t_ctrl1 T1a_s_ctrl1 Rxt_1ps_ctrl1 m0s_ctrl2 T1f_s_ctrl2 T2f_s_ctrl2 Rx_1ps_ctrl2 T1s_s_ctrl2 T2s_us_ctrl2 m0t_ctrl2 T1a_s_ctrl2 Rxt_1ps_ctrl2 m0s_ctrl3 T1f_s_ctrl3 T2f_s_ctrl3 Rx_1ps_ctrl3 T1s_s_ctrl3 T2s_us_ctrl3 m0t_ctrl3 T1a_s_ctrl3 Rxt_1ps_ctrl3 m0s_ctrl4 T1f_s_ctrl4 T2f_s_ctrl4 Rx_1ps_ctrl4 T1s_s_ctrl4 T2s_us_ctrl4 m0t_ctrl4 T1a_s_ctrl4 Rxt_1ps_ctrl4 m0s_MS1 T1f_s_MS1 T2f_s_MS1 Rx_1ps_MS1 T1s_s_MS1 T2s_us_MS1 m0t_MS1 T1a_s_MS1 Rxt_1ps_MS1 m0s_MS2 T1f_s_MS2 T2f_s_MS2 Rx_1ps_MS2 T1s_s_MS2 T2s_us_MS2 m0t_MS2 T1a_s_MS2 Rxt_1ps_MS2 m0s_MS3 T1f_s_MS3 T2f_s_MS3 Rx_1ps_MS3 T1s_s_MS3 T2s_us_MS3 m0t_MS3 T1a_s_MS3 Rxt_1ps_MS3 m0s_MS4 T1f_s_MS4 T2f_s_MS4 Rx_1ps_MS4 T1s_s_MS4 T2s_us_MS4 m0t_MS4 T1a_s_MS4 Rxt_1ps_MS4  
1.896e-01 1.447e+00 6.501e-02 1.014e+01 2.862e-01 1.013e+01 1.442e-01 7.883e-01 1.171e+01 1.690e-01 1.443e+00 6.268e-02 9.531e+00 2.412e-01 1.017e+01 1.238e-01 7.270e-01 1.154e+01 1.156e-01 1.345e+00 6.226e-02 8.955e+00 2.205e-01 9.322e+00 8.546e-02 7.774e-01 1.043e+01 1.522e-01 1.475e+00 6.871e-02 1.102e+01 2.713e-01 1.101e+01 1.165e-01 8.261e-01 1.315e+01 1.064e-01 1.405e+00 6.531e-02 8.308e+00 2.410e-01 8.839e+00 7.470e-02 7.520e-01 9.986e+00 1.287e-01 1.495e+00 7.000e-02 9.914e+00 2.546e-01 8.637e+00 9.942e-02 8.396e-01 1.160e+01 1.763e-01 1.635e+00 6.747e-02 1.204e+01 2.829e-01 1.130e+01 1.353e-01 8.341e-01 1.430e+01 1.049e-01 1.412e+00 6.379e-02 7.460e+00 1.883e-01 8.034e+00 7.134e-02 6.453e-01 9.264e+00  
2.371e-01 1.706e+00 7.243e-02 1.228e+01 3.312e-01 1.136e+01 1.865e-01 8.583e-01 1.436e+01 2.269e-01 1.708e+00 7.131e-02 1.176e+01 2.971e-01 1.207e+01 1.726e-01 8.126e-01 1.414e+01 1.997e-01 1.627e+00 7.078e-02 1.250e+01 3.209e-01 1.178e+01 1.576e-01 8.857e-01 1.457e+01 1.981e-01 1.748e+00 7.659e-02 1.345e+01 3.230e-01 1.252e+01 1.559e-01 9.062e-01 1.581e+01 2.042e-01 1.762e+00 7.560e-02 1.102e+01 3.289e-01 1.088e+01 1.577e-01 8.890e-01 1.316e+01 2.008e-01 1.827e+00 7.737e-02 1.363e+01 3.291e-01 1.032e+01 1.607e-01 9.228e-01 1.574e+01 2.052e-01 1.826e+00 7.495e-02 1.343e+01 3.178e-01 1.272e+01 1.594e-01 9.072e-01 1.586e+01 2.004e-01 1.804e+00 7.427e-02 1.155e+01 3.045e-01 1.113e+01 1.545e-01 8.585e-01 1.380e+01  
2.549e-01 1.783e+00 7.509e-02 1.309e+01 3.486e-01 1.182e+01 2.010e-01 8.861e-01 1.541e+01 2.485e-01 1.799e+00 7.408e-02 1.259e+01 3.188e-01 1.263e+01 1.890e-01 8.480e-01 1.501e+01 2.300e-01 1.727e+00 7.360e-02 1.376e+01 3.527e-01 1.252e+01 1.820e-01 9.192e-01 1.612e+01 2.166e-01 1.839e+00 7.921e-02 1.408e+01 3.390e-01 1.312e+01 1.715e-01 9.438e-01 1.655e+01 2.415e-01 1.893e+00 8.033e-02 1.203e+01 3.559e-01 1.150e+01 1.879e-01 9.308e-01 1.434e+01 2.272e-01 1.942e+00 8.173e-02 1.490e+01 3.501e-01 1.089e+01 1.830e-01 9.664e-01 1.726e+01 2.149e-01 1.897e+00 7.737e-02 1.395e+01 3.297e-01 1.320e+01 1.668e-01 9.373e-01 1.647e+01 2.324e-01 1.942e+00 7.848e-02 1.290e+01 3.403e-01 1.203e+01 1.793e-01 9.218e-01 1.532e+01  
2.694e-01 1.882e+00 7.747e-02 1.373e+01 3.753e-01 1.222e+01 2.153e-01 9.134e-01 1.617e+01 2.663e-01 1.888e+00 7.718e-02 1.328e+01 3.447e-01 1.348e+01 2.058e-01 8.983e-01 1.591e+01 2.569e-01 1.818e+00 7.763e-02 1.491e+01 3.892e-01 1.345e+01 2.066e-01 9.609e-01 1.739e+01 2.294e-01 1.934e+00 8.195e-02 1.510e+01 3.581e-01 1.355e+01 1.826e-01 9.885e-01 1.762e+01 2.707e-01 2.005e+00 8.544e-02 1.287e+01 3.887e-01 1.226e+01 2.142e-01 9.821e-01 1.532e+01 2.498e-01 2.054e+00 8.637e-02 1.615e+01 3.797e-01 1.146e+01 2.023e-01 1.009e+00 1.857e+01 2.248e-01 1.956e+00 8.018e-02 1.437e+01 3.415e-01 1.369e+01 1.758e-01 9.687e-01 1.693e+01 2.654e-01 2.092e+00 8.301e-02 1.440e+01 3.837e-01 1.324e+01 2.110e-01 1.007e+00 1.689e+01  
3.169e-01 2.141e+00 8.489e-02 1.587e+01 4.401e-01 1.348e+01 2.575e-01 9.943e-01 1.883e+01 3.242e-01 2.153e+00 8.581e-02 1.551e+01 4.147e-01 1.556e+01 2.547e-01 1.024e+00 1.851e+01 3.409e-01 2.099e+00 8.769e-02 1.846e+01 4.896e-01 1.590e+01 2.787e-01 1.072e+00 2.154e+01 2.754e-01 2.207e+00 8.983e-02 1.752e+01 4.098e-01 1.506e+01 2.219e-01 1.110e+00 2.027e+01 3.685e-01 2.362e+00 9.990e-02 1.559e+01 4.766e-01 1.430e+01 2.972e-01 1.119e+00 1.850e+01 3.218e-01 2.386e+00 9.961e-02 1.987e+01 4.541e-01 1.314e+01 2.635e-01 1.137e+00 2.272e+01 2.537e-01 2.148e+00 8.786e-02 1.576e+01 3.764e-01 1.511e+01 1.998e-01 1.059e+00 1.850e+01 3.610e-01 2.515e+00 9.586e-02 1.860e+01 5.002e-01 1.634e+01 2.942e-01 1.225e+00 2.143e+01  


==> Figures/ROI_Caudate_perGroup.txt <==
m0s_ctr T1f_s_ctr T2f_s_ctr Rx_1ps_ctr T1s_s_ctr T2s_us_ctr m0t_ctr T1a_s_ctr Rxt_1ps_ctr m0s_MS T1f_s_MS T2f_s_MS Rx_1ps_MS T1s_s_MS T2s_us_MS m0t_MS T1a_s_MS Rxt_1ps_MS 
6.023e-02 1.591e+00 6.240e-02 8.126e+00 2.068e-01 9.637e+00 4.401e-02 1.173e+00 9.549e+00 6.051e-02 1.584e+00 6.025e-02 7.986e+00 1.742e-01 8.869e+00 4.134e-02 1.179e+00 9.384e+00  
9.880e-02 1.853e+00 7.038e-02 1.232e+01 3.688e-01 1.357e+01 7.863e-02 1.334e+00 1.434e+01 9.887e-02 1.923e+00 6.833e-02 1.248e+01 3.427e-01 1.311e+01 7.676e-02 1.340e+00 1.460e+01  
1.118e-01 1.937e+00 7.301e-02 1.379e+01 4.171e-01 1.488e+01 9.018e-02 1.388e+00 1.600e+01 1.120e-01 2.022e+00 7.098e-02 1.388e+01 3.974e-01 1.451e+01 8.876e-02 1.395e+00 1.624e+01  
1.250e-01 2.032e+00 7.580e-02 1.518e+01 4.789e-01 1.624e+01 1.022e-01 1.443e+00 1.759e+01 1.250e-01 2.153e+00 7.382e-02 1.554e+01 4.574e-01 1.600e+01 1.009e-01 1.450e+00 1.814e+01  
1.636e-01 2.294e+00 8.378e-02 1.938e+01 6.408e-01 2.018e+01 1.368e-01 1.605e+00 2.238e+01 1.633e-01 2.491e+00 8.190e-02 2.004e+01 6.259e-01 2.024e+01 1.363e-01 1.612e+00 2.335e+01  


==> Figures/ROI_Caudate_perSubject.txt <==
m0s_ctrl1 T1f_s_ctrl1 T2f_s_ctrl1 Rx_1ps_ctrl1 T1s_s_ctrl1 T2s_us_ctrl1 m0t_ctrl1 T1a_s_ctrl1 Rxt_1ps_ctrl1 m0s_ctrl2 T1f_s_ctrl2 T2f_s_ctrl2 Rx_1ps_ctrl2 T1s_s_ctrl2 T2s_us_ctrl2 m0t_ctrl2 T1a_s_ctrl2 Rxt_1ps_ctrl2 m0s_ctrl3 T1f_s_ctrl3 T2f_s_ctrl3 Rx_1ps_ctrl3 T1s_s_ctrl3 T2s_us_ctrl3 m0t_ctrl3 T1a_s_ctrl3 Rxt_1ps_ctrl3 m0s_ctrl4 T1f_s_ctrl4 T2f_s_ctrl4 Rx_1ps_ctrl4 T1s_s_ctrl4 T2s_us_ctrl4 m0t_ctrl4 T1a_s_ctrl4 Rxt_1ps_ctrl4 m0s_MS1 T1f_s_MS1 T2f_s_MS1 Rx_1ps_MS1 T1s_s_MS1 T2s_us_MS1 m0t_MS1 T1a_s_MS1 Rxt_1ps_MS1 m0s_MS2 T1f_s_MS2 T2f_s_MS2 Rx_1ps_MS2 T1s_s_MS2 T2s_us_MS2 m0t_MS2 T1a_s_MS2 Rxt_1ps_MS2 m0s_MS3 T1f_s_MS3 T2f_s_MS3 Rx_1ps_MS3 T1s_s_MS3 T2s_us_MS3 m0t_MS3 T1a_s_MS3 Rxt_1ps_MS3 m0s_MS4 T1f_s_MS4 T2f_s_MS4 Rx_1ps_MS4 T1s_s_MS4 T2s_us_MS4 m0t_MS4 T1a_s_MS4 Rxt_1ps_MS4  
8.569e-02 1.572e+00 6.369e-02 8.332e+00 2.217e-01 1.025e+01 6.393e-02 1.161e+00 9.543e+00 5.879e-02 1.666e+00 6.462e-02 8.483e+00 2.209e-01 1.041e+01 4.284e-02 1.216e+00 9.933e+00 4.697e-02 1.505e+00 6.260e-02 6.798e+00 2.550e-01 8.435e+00 3.674e-02 1.207e+00 7.881e+00 6.018e-02 1.601e+00 6.127e-02 1.008e+01 2.115e-01 1.155e+01 4.411e-02 1.186e+00 1.157e+01 5.150e-02 1.584e+00 5.905e-02 8.144e+00 2.020e-01 8.576e+00 3.651e-02 1.199e+00 9.468e+00 6.000e-02 1.609e+00 6.025e-02 8.258e+00 1.663e-01 9.897e+00 4.133e-02 1.210e+00 9.795e+00 7.343e-02 1.674e+00 6.374e-02 9.356e+00 2.344e-01 1.006e+01 5.271e-02 1.183e+00 1.089e+01 5.565e-02 1.607e+00 5.836e-02 3.895e+00 1.886e-01 3.968e+00 3.561e-02 1.114e+00 5.811e+00  
1.118e-01 1.845e+00 7.019e-02 1.206e+01 3.847e-01 1.277e+01 8.926e-02 1.314e+00 1.394e+01 9.450e-02 1.896e+00 7.242e-02 1.206e+01 3.680e-01 1.384e+01 7.417e-02 1.365e+00 1.410e+01 9.343e-02 1.797e+00 7.105e-02 1.151e+01 3.921e-01 1.398e+01 7.464e-02 1.366e+00 1.330e+01 9.629e-02 1.855e+00 6.885e-02 1.372e+01 3.471e-01 1.460e+01 7.628e-02 1.320e+00 1.589e+01 9.317e-02 1.979e+00 6.701e-02 1.269e+01 3.128e-01 1.287e+01 7.075e-02 1.348e+00 1.495e+01 9.760e-02 1.911e+00 6.800e-02 1.325e+01 3.439e-01 1.379e+01 7.722e-02 1.353e+00 1.533e+01 1.042e-01 1.896e+00 7.028e-02 1.223e+01 3.657e-01 1.355e+01 8.106e-02 1.326e+00 1.430e+01 9.879e-02 1.997e+00 6.614e-02 1.138e+01 3.424e-01 1.043e+01 7.595e-02 1.364e+00 1.350e+01  
1.226e-01 1.927e+00 7.232e-02 1.333e+01 4.310e-01 1.357e+01 9.974e-02 1.362e+00 1.545e+01 1.071e-01 1.967e+00 7.492e-02 1.325e+01 4.153e-01 1.493e+01 8.569e-02 1.420e+00 1.547e+01 1.078e-01 1.897e+00 7.390e-02 1.315e+01 4.585e-01 1.576e+01 8.865e-02 1.421e+00 1.527e+01 1.085e-01 1.932e+00 7.146e-02 1.489e+01 3.915e-01 1.560e+01 8.762e-02 1.365e+00 1.727e+01 1.073e-01 2.107e+00 6.957e-02 1.429e+01 3.631e-01 1.430e+01 8.340e-02 1.399e+00 1.686e+01 1.100e-01 2.011e+00 7.048e-02 1.487e+01 3.995e-01 1.504e+01 8.859e-02 1.403e+00 1.725e+01 1.151e-01 1.965e+00 7.232e-02 1.322e+01 4.087e-01 1.465e+01 9.147e-02 1.373e+00 1.545e+01 1.142e-01 2.119e+00 6.982e-02 1.446e+01 4.168e-01 1.264e+01 8.964e-02 1.447e+00 1.674e+01  
1.329e-01 2.031e+00 7.465e-02 1.460e+01 4.956e-01 1.448e+01 1.092e-01 1.418e+00 1.692e+01 1.188e-01 2.052e+00 7.773e-02 1.450e+01 4.681e-01 1.618e+01 9.548e-02 1.466e+00 1.694e+01 1.250e-01 1.996e+00 7.680e-02 1.471e+01 5.459e-01 1.775e+01 1.042e-01 1.475e+00 1.699e+01 1.209e-01 2.028e+00 7.402e-02 1.619e+01 4.394e-01 1.668e+01 9.816e-02 1.411e+00 1.882e+01 1.239e-01 2.247e+00 7.242e-02 1.578e+01 4.302e-01 1.578e+01 9.878e-02 1.450e+00 1.869e+01 1.232e-01 2.117e+00 7.333e-02 1.664e+01 4.647e-01 1.643e+01 1.016e-01 1.450e+00 1.910e+01 1.251e-01 2.048e+00 7.473e-02 1.418e+01 4.551e-01 1.593e+01 1.004e-01 1.423e+00 1.663e+01 1.281e-01 2.263e+00 7.387e-02 1.699e+01 4.949e-01 1.531e+01 1.034e-01 1.535e+00 1.948e+01  
1.640e-01 2.304e+00 8.120e-02 1.833e+01 6.587e-01 1.700e+01 1.384e-01 1.571e+00 2.132e+01 1.545e-01 2.282e+00 8.553e-02 1.808e+01 6.152e-01 1.961e+01 1.268e-01 1.615e+00 2.111e+01 1.715e-01 2.287e+00 8.525e-02 1.942e+01 7.719e-01 2.329e+01 1.477e-01 1.635e+00 2.242e+01 1.570e-01 2.283e+00 8.160e-02 1.983e+01 5.750e-01 1.973e+01 1.303e-01 1.544e+00 2.314e+01 1.690e-01 2.642e+00 8.037e-02 2.032e+01 6.029e-01 2.007e+01 1.400e-01 1.600e+00 2.417e+01 1.608e-01 2.419e+00 8.117e-02 2.163e+01 6.423e-01 2.032e+01 1.375e-01 1.594e+00 2.464e+01 1.559e-01 2.270e+00 8.127e-02 1.705e+01 5.865e-01 1.943e+01 1.287e-01 1.566e+00 2.004e+01 1.713e-01 2.653e+00 8.524e-02 2.523e+01 7.191e-01 2.247e+01 1.437e-01 1.785e+00 2.827e+01  


==> Figures/ROI_Pallidum_perGroup.txt <==
m0s_ctr T1f_s_ctr T2f_s_ctr Rx_1ps_ctr T1s_s_ctr T2s_us_ctr m0t_ctr T1a_s_ctr Rxt_1ps_ctr m0s_MS T1f_s_MS T2f_s_MS Rx_1ps_MS T1s_s_MS T2s_us_MS m0t_MS T1a_s_MS Rxt_1ps_MS 
9.753e-02 1.458e+00 4.903e-02 1.186e+01 2.550e-01 9.520e+00 7.229e-02 9.014e-01 1.401e+01 9.024e-02 1.476e+00 4.616e-02 1.074e+01 2.276e-01 8.441e+00 6.731e-02 8.982e-01 1.255e+01  
1.469e-01 1.609e+00 5.611e-02 1.467e+01 3.258e-01 1.336e+01 1.166e-01 9.976e-01 1.707e+01 1.454e-01 1.673e+00 5.583e-02 1.417e+01 3.238e-01 1.260e+01 1.158e-01 1.024e+00 1.646e+01  
1.636e-01 1.660e+00 5.830e-02 1.559e+01 3.483e-01 1.458e+01 1.312e-01 1.028e+00 1.809e+01 1.634e-01 1.732e+00 5.864e-02 1.520e+01 3.530e-01 1.400e+01 1.315e-01 1.065e+00 1.767e+01  
1.805e-01 1.711e+00 6.092e-02 1.658e+01 3.739e-01 1.597e+01 1.468e-01 1.063e+00 1.916e+01 1.830e-01 1.808e+00 6.241e-02 1.650e+01 3.892e-01 1.542e+01 1.488e-01 1.110e+00 1.912e+01  
2.299e-01 1.862e+00 6.799e-02 1.938e+01 4.446e-01 1.980e+01 1.911e-01 1.159e+00 2.223e+01 2.382e-01 2.005e+00 7.209e-02 1.992e+01 4.853e-01 1.958e+01 1.972e-01 1.236e+00 2.304e+01  


==> Figures/ROI_Pallidum_perSubject.txt <==
m0s_ctrl1 T1f_s_ctrl1 T2f_s_ctrl1 Rx_1ps_ctrl1 T1s_s_ctrl1 T2s_us_ctrl1 m0t_ctrl1 T1a_s_ctrl1 Rxt_1ps_ctrl1 m0s_ctrl2 T1f_s_ctrl2 T2f_s_ctrl2 Rx_1ps_ctrl2 T1s_s_ctrl2 T2s_us_ctrl2 m0t_ctrl2 T1a_s_ctrl2 Rxt_1ps_ctrl2 m0s_ctrl3 T1f_s_ctrl3 T2f_s_ctrl3 Rx_1ps_ctrl3 T1s_s_ctrl3 T2s_us_ctrl3 m0t_ctrl3 T1a_s_ctrl3 Rxt_1ps_ctrl3 m0s_ctrl4 T1f_s_ctrl4 T2f_s_ctrl4 Rx_1ps_ctrl4 T1s_s_ctrl4 T2s_us_ctrl4 m0t_ctrl4 T1a_s_ctrl4 Rxt_1ps_ctrl4 m0s_MS1 T1f_s_MS1 T2f_s_MS1 Rx_1ps_MS1 T1s_s_MS1 T2s_us_MS1 m0t_MS1 T1a_s_MS1 Rxt_1ps_MS1 m0s_MS2 T1f_s_MS2 T2f_s_MS2 Rx_1ps_MS2 T1s_s_MS2 T2s_us_MS2 m0t_MS2 T1a_s_MS2 Rxt_1ps_MS2 m0s_MS3 T1f_s_MS3 T2f_s_MS3 Rx_1ps_MS3 T1s_s_MS3 T2s_us_MS3 m0t_MS3 T1a_s_MS3 Rxt_1ps_MS3 m0s_MS4 T1f_s_MS4 T2f_s_MS4 Rx_1ps_MS4 T1s_s_MS4 T2s_us_MS4 m0t_MS4 T1a_s_MS4 Rxt_1ps_MS4  
1.189e-01 1.507e+00 4.948e-02 1.303e+01 2.769e-01 9.051e+00 9.137e-02 9.159e-01 1.527e+01 9.838e-02 1.529e+00 4.820e-02 1.163e+01 2.652e-01 1.130e+01 7.341e-02 9.542e-01 1.387e+01 7.945e-02 1.404e+00 5.027e-02 1.113e+01 2.264e-01 8.662e+00 6.246e-02 8.855e-01 1.337e+01 1.151e-01 1.481e+00 4.964e-02 1.251e+01 2.560e-01 1.128e+01 8.924e-02 9.404e-01 1.446e+01 6.606e-02 1.495e+00 4.807e-02 1.126e+01 1.954e-01 9.377e+00 4.355e-02 9.475e-01 1.282e+01 1.020e-01 1.515e+00 4.837e-02 1.105e+01 2.554e-01 9.013e+00 7.793e-02 8.955e-01 1.306e+01 1.130e-01 1.557e+00 4.966e-02 1.192e+01 2.678e-01 1.105e+01 8.813e-02 9.323e-01 1.405e+01 8.578e-02 1.356e+00 4.363e-02 8.038e+00 2.306e-01 9.226e+00 6.453e-02 8.030e-01 9.651e+00  
1.637e-01 1.640e+00 5.645e-02 1.523e+01 3.353e-01 1.222e+01 1.317e-01 9.855e-01 1.762e+01 1.416e-01 1.651e+00 5.554e-02 1.392e+01 3.290e-01 1.427e+01 1.111e-01 1.026e+00 1.638e+01 1.311e-01 1.549e+00 5.653e-02 1.422e+01 3.047e-01 1.375e+01 1.038e-01 9.804e-01 1.659e+01 1.511e-01 1.610e+00 5.597e-02 1.519e+01 3.294e-01 1.372e+01 1.216e-01 1.011e+00 1.753e+01 1.288e-01 1.704e+00 5.729e-02 1.448e+01 2.951e-01 1.269e+01 9.934e-02 1.043e+00 1.692e+01 1.536e-01 1.674e+00 5.664e-02 1.402e+01 3.441e-01 1.154e+01 1.231e-01 1.025e+00 1.627e+01 1.503e-01 1.684e+00 5.615e-02 1.448e+01 3.285e-01 1.376e+01 1.198e-01 1.024e+00 1.689e+01 1.481e-01 1.613e+00 5.298e-02 1.321e+01 3.321e-01 1.332e+01 1.199e-01 9.963e-01 1.532e+01  
1.781e-01 1.687e+00 5.883e-02 1.594e+01 3.546e-01 1.315e+01 1.450e-01 1.007e+00 1.836e+01 1.558e-01 1.690e+00 5.799e-02 1.474e+01 3.501e-01 1.527e+01 1.234e-01 1.061e+00 1.724e+01 1.519e-01 1.598e+00 5.867e-02 1.540e+01 3.305e-01 1.591e+01 1.201e-01 1.012e+00 1.805e+01 1.621e-01 1.654e+00 5.790e-02 1.601e+01 3.508e-01 1.448e+01 1.315e-01 1.036e+00 1.850e+01 1.499e-01 1.783e+00 6.054e-02 1.543e+01 3.289e-01 1.382e+01 1.184e-01 1.079e+00 1.813e+01 1.717e-01 1.727e+00 5.931e-02 1.503e+01 3.706e-01 1.241e+01 1.386e-01 1.073e+00 1.733e+01 1.629e-01 1.722e+00 5.841e-02 1.532e+01 3.474e-01 1.464e+01 1.301e-01 1.053e+00 1.783e+01 1.722e-01 1.699e+00 5.606e-02 1.491e+01 3.785e-01 1.554e+01 1.418e-01 1.052e+00 1.719e+01  
1.942e-01 1.730e+00 6.236e-02 1.673e+01 3.750e-01 1.453e+01 1.595e-01 1.035e+00 1.921e+01 1.710e-01 1.734e+00 6.080e-02 1.548e+01 3.724e-01 1.629e+01 1.367e-01 1.095e+00 1.808e+01 1.785e-01 1.647e+00 6.079e-02 1.705e+01 3.659e-01 1.901e+01 1.420e-01 1.045e+00 1.988e+01 1.756e-01 1.698e+00 6.027e-02 1.702e+01 3.793e-01 1.538e+01 1.437e-01 1.063e+00 1.961e+01 1.715e-01 1.890e+00 6.441e-02 1.682e+01 3.628e-01 1.495e+01 1.373e-01 1.122e+00 1.974e+01 1.887e-01 1.783e+00 6.318e-02 1.605e+01 4.045e-01 1.338e+01 1.538e-01 1.113e+00 1.845e+01 1.757e-01 1.773e+00 6.166e-02 1.643e+01 3.698e-01 1.560e+01 1.413e-01 1.087e+00 1.906e+01 2.031e-01 1.795e+00 5.934e-02 1.725e+01 4.386e-01 1.822e+01 1.670e-01 1.128e+00 1.977e+01  
2.380e-01 1.863e+00 7.105e-02 1.893e+01 4.334e-01 1.792e+01 1.985e-01 1.107e+00 2.155e+01 2.142e-01 1.855e+00 6.853e-02 1.777e+01 4.362e-01 1.925e+01 1.744e-01 1.196e+00 2.059e+01 2.482e-01 1.792e+00 6.705e-02 2.121e+01 4.559e-01 2.674e+01 1.981e-01 1.140e+00 2.473e+01 2.116e-01 1.827e+00 6.660e-02 1.971e+01 4.526e-01 1.782e+01 1.760e-01 1.139e+00 2.268e+01 2.286e-01 2.162e+00 7.486e-02 2.026e+01 4.625e-01 1.827e+01 1.931e-01 1.238e+00 2.388e+01 2.403e-01 1.942e+00 7.280e-02 1.903e+01 4.932e-01 1.609e+01 1.989e-01 1.243e+00 2.165e+01 2.130e-01 1.904e+00 6.976e-02 1.929e+01 4.305e-01 1.831e+01 1.729e-01 1.179e+00 2.225e+01 2.838e-01 2.062e+00 6.870e-02 2.319e+01 5.953e-01 2.541e+01 2.362e-01 1.321e+00 2.632e+01  


==> Figures/ROI_Putamen_perGroup.txt <==
m0s_ctr T1f_s_ctr T2f_s_ctr Rx_1ps_ctr T1s_s_ctr T2s_us_ctr m0t_ctr T1a_s_ctr Rxt_1ps_ctr m0s_MS T1f_s_MS T2f_s_MS Rx_1ps_MS T1s_s_MS T2s_us_MS m0t_MS T1a_s_MS Rxt_1ps_MS 
7.291e-02 1.530e+00 5.509e-02 1.027e+01 2.628e-01 1.018e+01 5.506e-02 1.016e+00 1.232e+01 6.835e-02 1.616e+00 5.285e-02 9.012e+00 2.380e-01 9.515e+00 5.195e-02 1.030e+00 1.091e+01  
1.065e-01 1.749e+00 6.416e-02 1.376e+01 3.522e-01 1.390e+01 8.460e-02 1.204e+00 1.607e+01 1.074e-01 1.846e+00 6.298e-02 1.340e+01 3.517e-01 1.344e+01 8.532e-02 1.237e+00 1.565e+01  
1.174e-01 1.817e+00 6.711e-02 1.489e+01 3.810e-01 1.508e+01 9.405e-02 1.269e+00 1.730e+01 1.211e-01 1.914e+00 6.637e-02 1.470e+01 3.877e-01 1.474e+01 9.689e-02 1.303e+00 1.703e+01  
1.293e-01 1.898e+00 7.033e-02 1.613e+01 4.131e-01 1.643e+01 1.047e-01 1.332e+00 1.862e+01 1.340e-01 2.003e+00 6.987e-02 1.639e+01 4.291e-01 1.611e+01 1.080e-01 1.377e+00 1.887e+01  
1.629e-01 2.118e+00 7.940e-02 1.961e+01 5.026e-01 2.016e+01 1.342e-01 1.520e+00 2.237e+01 1.730e-01 2.233e+00 8.001e-02 2.078e+01 5.428e-01 2.004e+01 1.414e-01 1.584e+00 2.361e+01  


==> Figures/ROI_Putamen_perSubject.txt <==
m0s_ctrl1 T1f_s_ctrl1 T2f_s_ctrl1 Rx_1ps_ctrl1 T1s_s_ctrl1 T2s_us_ctrl1 m0t_ctrl1 T1a_s_ctrl1 Rxt_1ps_ctrl1 m0s_ctrl2 T1f_s_ctrl2 T2f_s_ctrl2 Rx_1ps_ctrl2 T1s_s_ctrl2 T2s_us_ctrl2 m0t_ctrl2 T1a_s_ctrl2 Rxt_1ps_ctrl2 m0s_ctrl3 T1f_s_ctrl3 T2f_s_ctrl3 Rx_1ps_ctrl3 T1s_s_ctrl3 T2s_us_ctrl3 m0t_ctrl3 T1a_s_ctrl3 Rxt_1ps_ctrl3 m0s_ctrl4 T1f_s_ctrl4 T2f_s_ctrl4 Rx_1ps_ctrl4 T1s_s_ctrl4 T2s_us_ctrl4 m0t_ctrl4 T1a_s_ctrl4 Rxt_1ps_ctrl4 m0s_MS1 T1f_s_MS1 T2f_s_MS1 Rx_1ps_MS1 T1s_s_MS1 T2s_us_MS1 m0t_MS1 T1a_s_MS1 Rxt_1ps_MS1 m0s_MS2 T1f_s_MS2 T2f_s_MS2 Rx_1ps_MS2 T1s_s_MS2 T2s_us_MS2 m0t_MS2 T1a_s_MS2 Rxt_1ps_MS2 m0s_MS3 T1f_s_MS3 T2f_s_MS3 Rx_1ps_MS3 T1s_s_MS3 T2s_us_MS3 m0t_MS3 T1a_s_MS3 Rxt_1ps_MS3 m0s_MS4 T1f_s_MS4 T2f_s_MS4 Rx_1ps_MS4 T1s_s_MS4 T2s_us_MS4 m0t_MS4 T1a_s_MS4 Rxt_1ps_MS4  
7.509e-02 1.639e+00 5.840e-02 1.040e+01 2.859e-01 1.032e+01 5.950e-02 1.004e+00 1.248e+01 7.430e-02 1.614e+00 5.953e-02 1.061e+01 2.496e-01 1.024e+01 5.520e-02 1.062e+00 1.261e+01 6.815e-02 1.522e+00 5.297e-02 9.910e+00 2.507e-01 9.020e+00 5.078e-02 9.896e-01 1.165e+01 7.549e-02 1.591e+00 5.243e-02 1.265e+01 2.695e-01 1.219e+01 5.943e-02 1.065e+00 1.472e+01 7.020e-02 1.678e+00 5.016e-02 1.030e+01 2.447e-01 9.202e+00 5.234e-02 1.094e+00 1.202e+01 6.724e-02 1.614e+00 5.375e-02 9.182e+00 2.160e-01 8.485e+00 5.077e-02 1.029e+00 1.080e+01 7.986e-02 1.687e+00 5.767e-02 1.094e+01 2.929e-01 1.168e+01 6.232e-02 1.046e+00 1.295e+01 4.067e-02 1.592e+00 5.382e-02 5.725e+00 1.841e-01 7.335e+00 2.736e-02 9.940e-01 7.556e+00  
1.113e-01 1.737e+00 6.504e-02 1.324e+01 3.606e-01 1.298e+01 8.788e-02 1.167e+00 1.552e+01 1.033e-01 1.815e+00 6.651e-02 1.348e+01 3.431e-01 1.385e+01 8.100e-02 1.242e+00 1.583e+01 1.058e-01 1.686e+00 6.264e-02 1.349e+01 3.560e-01 1.447e+01 8.415e-02 1.186e+00 1.567e+01 1.065e-01 1.771e+00 6.180e-02 1.527e+01 3.522e-01 1.458e+01 8.621e-02 1.219e+00 1.760e+01 1.081e-01 1.879e+00 6.077e-02 1.420e+01 3.447e-01 1.360e+01 8.582e-02 1.246e+00 1.642e+01 1.064e-01 1.833e+00 6.257e-02 1.389e+01 3.417e-01 1.287e+01 8.541e-02 1.243e+00 1.603e+01 1.111e-01 1.849e+00 6.562e-02 1.311e+01 3.669e-01 1.391e+01 8.803e-02 1.236e+00 1.533e+01 9.974e-02 1.830e+00 6.315e-02 1.278e+01 3.268e-01 1.301e+01 7.812e-02 1.219e+00 1.502e+01  
1.242e-01 1.788e+00 6.705e-02 1.425e+01 3.831e-01 1.395e+01 9.891e-02 1.242e+00 1.662e+01 1.143e-01 1.877e+00 6.878e-02 1.445e+01 3.744e-01 1.496e+01 9.053e-02 1.298e+00 1.690e+01 1.179e-01 1.751e+00 6.643e-02 1.481e+01 3.890e-01 1.614e+01 9.461e-02 1.250e+00 1.720e+01 1.166e-01 1.818e+00 6.495e-02 1.620e+01 3.797e-01 1.527e+01 9.483e-02 1.266e+00 1.862e+01 1.215e-01 1.967e+00 6.444e-02 1.551e+01 3.764e-01 1.507e+01 9.797e-02 1.302e+00 1.795e+01 1.197e-01 1.899e+00 6.522e-02 1.542e+01 4.031e-01 1.431e+01 9.664e-02 1.316e+00 1.780e+01 1.221e-01 1.895e+00 6.831e-02 1.375e+01 3.886e-01 1.469e+01 9.714e-02 1.299e+00 1.613e+01 1.201e-01 1.911e+00 6.633e-02 1.501e+01 3.882e-01 1.517e+01 9.536e-02 1.294e+00 1.742e+01  
1.385e-01 1.879e+00 6.957e-02 1.518e+01 4.114e-01 1.520e+01 1.115e-01 1.315e+00 1.759e+01 1.231e-01 1.952e+00 7.220e-02 1.543e+01 4.067e-01 1.630e+01 9.855e-02 1.365e+00 1.802e+01 1.314e-01 1.832e+00 7.041e-02 1.592e+01 4.307e-01 1.817e+01 1.069e-01 1.320e+00 1.840e+01 1.276e-01 1.894e+00 6.849e-02 1.705e+01 4.085e-01 1.620e+01 1.044e-01 1.324e+00 1.957e+01 1.339e-01 2.074e+00 6.887e-02 1.685e+01 4.128e-01 1.659e+01 1.086e-01 1.373e+00 1.941e+01 1.330e-01 1.982e+00 6.864e-02 1.710e+01 4.518e-01 1.586e+01 1.090e-01 1.389e+00 1.959e+01 1.323e-01 1.968e+00 7.103e-02 1.459e+01 4.173e-01 1.543e+01 1.055e-01 1.371e+00 1.695e+01 1.399e-01 2.005e+00 6.977e-02 1.758e+01 4.426e-01 1.791e+01 1.127e-01 1.381e+00 2.010e+01  
1.786e-01 2.089e+00 7.621e-02 1.802e+01 4.861e-01 1.847e+01 1.461e-01 1.533e+00 2.062e+01 1.521e-01 2.153e+00 8.056e-02 1.830e+01 5.003e-01 1.991e+01 1.243e-01 1.545e+00 2.124e+01 1.690e-01 2.047e+00 8.182e-02 1.950e+01 5.405e-01 2.362e+01 1.402e-01 1.517e+00 2.242e+01 1.586e-01 2.074e+00 7.831e-02 1.967e+01 4.912e-01 1.859e+01 1.312e-01 1.478e+00 2.245e+01 1.719e-01 2.360e+00 8.078e-02 2.075e+01 5.129e-01 2.099e+01 1.421e-01 1.560e+00 2.380e+01 1.721e-01 2.201e+00 7.756e-02 2.181e+01 6.135e-01 2.025e+01 1.436e-01 1.603e+00 2.483e+01 1.635e-01 2.144e+00 7.897e-02 1.677e+01 4.913e-01 1.766e+01 1.312e-01 1.569e+00 1.933e+01 1.990e-01 2.263e+00 7.950e-02 2.464e+01 6.129e-01 2.512e+01 1.634e-01 1.620e+00 2.757e+01  


==> Figures/ROI_Thalamus_perGroup.txt <==
m0s_ctr T1f_s_ctr T2f_s_ctr Rx_1ps_ctr T1s_s_ctr T2s_us_ctr m0t_ctr T1a_s_ctr Rxt_1ps_ctr m0s_MS T1f_s_MS T2f_s_MS Rx_1ps_MS T1s_s_MS T2s_us_MS m0t_MS T1a_s_MS Rxt_1ps_MS 
8.249e-02 1.650e+00 5.915e-02 9.636e+00 2.467e-01 8.704e+00 6.547e-02 8.799e-01 1.144e+01 8.777e-02 1.597e+00 5.786e-02 8.613e+00 2.280e-01 7.988e+00 6.788e-02 8.748e-01 1.030e+01  
1.381e-01 1.904e+00 6.747e-02 1.295e+01 3.558e-01 1.186e+01 1.106e-01 1.134e+00 1.509e+01 1.465e-01 1.916e+00 6.712e-02 1.229e+01 3.530e-01 1.125e+01 1.163e-01 1.119e+00 1.438e+01  
1.570e-01 1.980e+00 7.029e-02 1.402e+01 3.897e-01 1.286e+01 1.259e-01 1.205e+00 1.630e+01 1.668e-01 2.009e+00 7.013e-02 1.350e+01 3.888e-01 1.238e+01 1.324e-01 1.190e+00 1.576e+01  
1.759e-01 2.076e+00 7.313e-02 1.520e+01 4.301e-01 1.400e+01 1.413e-01 1.307e+00 1.757e+01 1.865e-01 2.132e+00 7.341e-02 1.479e+01 4.380e-01 1.347e+01 1.492e-01 1.285e+00 1.716e+01  
2.314e-01 2.330e+00 8.145e-02 1.852e+01 5.392e-01 1.715e+01 1.864e-01 1.561e+00 2.122e+01 2.453e-01 2.451e+00 8.267e-02 1.846e+01 5.630e-01 1.673e+01 1.976e-01 1.530e+00 2.124e+01  


==> Figures/ROI_Thalamus_perSubject.txt <==
m0s_ctrl1 T1f_s_ctrl1 T2f_s_ctrl1 Rx_1ps_ctrl1 T1s_s_ctrl1 T2s_us_ctrl1 m0t_ctrl1 T1a_s_ctrl1 Rxt_1ps_ctrl1 m0s_ctrl2 T1f_s_ctrl2 T2f_s_ctrl2 Rx_1ps_ctrl2 T1s_s_ctrl2 T2s_us_ctrl2 m0t_ctrl2 T1a_s_ctrl2 Rxt_1ps_ctrl2 m0s_ctrl3 T1f_s_ctrl3 T2f_s_ctrl3 Rx_1ps_ctrl3 T1s_s_ctrl3 T2s_us_ctrl3 m0t_ctrl3 T1a_s_ctrl3 Rxt_1ps_ctrl3 m0s_ctrl4 T1f_s_ctrl4 T2f_s_ctrl4 Rx_1ps_ctrl4 T1s_s_ctrl4 T2s_us_ctrl4 m0t_ctrl4 T1a_s_ctrl4 Rxt_1ps_ctrl4 m0s_MS1 T1f_s_MS1 T2f_s_MS1 Rx_1ps_MS1 T1s_s_MS1 T2s_us_MS1 m0t_MS1 T1a_s_MS1 Rxt_1ps_MS1 m0s_MS2 T1f_s_MS2 T2f_s_MS2 Rx_1ps_MS2 T1s_s_MS2 T2s_us_MS2 m0t_MS2 T1a_s_MS2 Rxt_1ps_MS2 m0s_MS3 T1f_s_MS3 T2f_s_MS3 Rx_1ps_MS3 T1s_s_MS3 T2s_us_MS3 m0t_MS3 T1a_s_MS3 Rxt_1ps_MS3 m0s_MS4 T1f_s_MS4 T2f_s_MS4 Rx_1ps_MS4 T1s_s_MS4 T2s_us_MS4 m0t_MS4 T1a_s_MS4 Rxt_1ps_MS4  
9.054e-02 1.652e+00 6.030e-02 9.729e+00 2.686e-01 8.872e+00 7.681e-02 9.164e-01 1.158e+01 7.943e-02 1.645e+00 6.163e-02 9.825e+00 2.381e-01 9.079e+00 6.137e-02 8.959e-01 1.162e+01 7.705e-02 1.650e+00 5.808e-02 8.847e+00 2.268e-01 8.742e+00 6.280e-02 8.992e-01 1.072e+01 9.778e-02 1.690e+00 5.835e-02 1.032e+01 2.630e-01 9.764e+00 7.938e-02 9.417e-01 1.205e+01 8.766e-02 1.632e+00 5.996e-02 9.051e+00 2.316e-01 8.074e+00 6.599e-02 9.099e-01 1.074e+01 8.122e-02 1.527e+00 5.732e-02 8.584e+00 2.332e-01 7.939e+00 6.480e-02 8.995e-01 1.030e+01 9.912e-02 1.702e+00 6.024e-02 9.574e+00 2.621e-01 1.030e+01 8.118e-02 9.325e-01 1.142e+01 8.112e-02 1.559e+00 5.502e-02 6.673e+00 1.862e-01 5.634e+00 5.777e-02 8.227e-01 8.100e+00  
1.517e-01 1.890e+00 6.722e-02 1.267e+01 3.726e-01 1.112e+01 1.235e-01 1.102e+00 1.474e+01 1.307e-01 1.932e+00 6.946e-02 1.299e+01 3.403e-01 1.229e+01 1.031e-01 1.144e+00 1.522e+01 1.306e-01 1.884e+00 6.709e-02 1.278e+01 3.483e-01 1.215e+01 1.044e-01 1.146e+00 1.497e+01 1.438e-01 1.920e+00 6.657e-02 1.344e+01 3.629e-01 1.242e+01 1.164e-01 1.149e+00 1.554e+01 1.448e-01 1.947e+00 6.900e-02 1.221e+01 3.418e-01 1.086e+01 1.132e-01 1.121e+00 1.437e+01 1.446e-01 1.845e+00 6.633e-02 1.286e+01 3.623e-01 1.103e+01 1.171e-01 1.117e+00 1.493e+01 1.459e-01 1.921e+00 6.761e-02 1.245e+01 3.575e-01 1.236e+01 1.165e-01 1.123e+00 1.459e+01 1.514e-01 1.944e+00 6.561e-02 1.169e+01 3.515e-01 1.072e+01 1.195e-01 1.114e+00 1.368e+01  
1.725e-01 1.958e+00 6.954e-02 1.362e+01 4.043e-01 1.185e+01 1.388e-01 1.170e+00 1.577e+01 1.479e-01 2.019e+00 7.204e-02 1.395e+01 3.727e-01 1.329e+01 1.169e-01 1.229e+00 1.637e+01 1.485e-01 1.955e+00 7.021e-02 1.405e+01 3.842e-01 1.316e+01 1.181e-01 1.217e+00 1.640e+01 1.602e-01 1.989e+00 6.944e-02 1.446e+01 3.951e-01 1.326e+01 1.293e-01 1.204e+00 1.672e+01 1.642e-01 2.043e+00 7.213e-02 1.333e+01 3.729e-01 1.178e+01 1.289e-01 1.185e+00 1.567e+01 1.667e-01 1.944e+00 6.935e-02 1.418e+01 3.996e-01 1.203e+01 1.354e-01 1.182e+00 1.636e+01 1.629e-01 1.982e+00 6.990e-02 1.340e+01 3.851e-01 1.299e+01 1.291e-01 1.189e+00 1.568e+01 1.751e-01 2.068e+00 6.920e-02 1.331e+01 4.033e-01 1.216e+01 1.404e-01 1.203e+00 1.547e+01  
1.932e-01 2.052e+00 7.193e-02 1.467e+01 4.434e-01 1.264e+01 1.552e-01 1.289e+00 1.689e+01 1.656e-01 2.127e+00 7.478e-02 1.515e+01 4.099e-01 1.448e+01 1.314e-01 1.328e+00 1.767e+01 1.670e-01 2.043e+00 7.322e-02 1.545e+01 4.310e-01 1.446e+01 1.327e-01 1.314e+00 1.787e+01 1.751e-01 2.076e+00 7.217e-02 1.555e+01 4.308e-01 1.422e+01 1.416e-01 1.290e+00 1.791e+01 1.837e-01 2.161e+00 7.515e-02 1.436e+01 4.168e-01 1.276e+01 1.452e-01 1.268e+00 1.683e+01 1.877e-01 2.062e+00 7.246e-02 1.577e+01 4.502e-01 1.313e+01 1.527e-01 1.287e+00 1.807e+01 1.778e-01 2.069e+00 7.262e-02 1.440e+01 4.224e-01 1.377e+01 1.405e-01 1.278e+00 1.675e+01 1.992e-01 2.206e+00 7.281e-02 1.511e+01 4.640e-01 1.418e+01 1.615e-01 1.311e+00 1.748e+01  
2.544e-01 2.291e+00 7.885e-02 1.761e+01 5.475e-01 1.489e+01 2.018e-01 1.563e+00 2.005e+01 2.169e-01 2.414e+00 8.261e-02 1.832e+01 5.121e-01 1.770e+01 1.731e-01 1.597e+00 2.127e+01 2.206e-01 2.277e+00 8.223e-02 1.938e+01 5.525e-01 1.786e+01 1.743e-01 1.560e+00 2.212e+01 2.211e-01 2.306e+00 8.040e-02 1.866e+01 5.307e-01 1.687e+01 1.786e-01 1.497e+00 2.141e+01 2.409e-01 2.475e+00 8.419e-02 1.753e+01 5.270e-01 1.554e+01 1.924e-01 1.483e+00 2.046e+01 2.510e-01 2.380e+00 8.147e-02 2.005e+01 5.793e-01 1.621e+01 2.050e-01 1.536e+00 2.270e+01 2.246e-01 2.288e+00 7.998e-02 1.727e+01 5.178e-01 1.584e+01 1.758e-01 1.507e+00 1.991e+01 2.695e-01 2.590e+00 8.340e-02 2.013e+01 6.293e-01 1.926e+01 2.232e-01 1.602e+00 2.305e+01  


==> Figures/ROI_WM_perGroup.txt <==
m0s_ctr T1f_s_ctr T2f_s_ctr Rx_1ps_ctr T1s_s_ctr T2s_us_ctr m0t_ctr T1a_s_ctr Rxt_1ps_ctr m0s_MS T1f_s_MS T2f_s_MS Rx_1ps_MS T1s_s_MS T2s_us_MS m0t_MS T1a_s_MS Rxt_1ps_MS 
1.618e-01 1.530e+00 5.813e-02 1.093e+01 2.617e-01 8.813e+00 1.191e-01 8.016e-01 1.317e+01 1.544e-01 1.566e+00 5.728e-02 1.038e+01 2.493e-01 8.786e+00 1.126e-01 8.002e-01 1.260e+01  
1.996e-01 1.749e+00 7.186e-02 1.289e+01 3.144e-01 1.151e+01 1.534e-01 9.013e-01 1.532e+01 1.972e-01 1.832e+00 7.304e-02 1.260e+01 3.102e-01 1.147e+01 1.504e-01 9.149e-01 1.504e+01  
2.129e-01 1.820e+00 7.620e-02 1.352e+01 3.311e-01 1.250e+01 1.654e-01 9.325e-01 1.602e+01 2.120e-01 1.917e+00 7.820e-02 1.331e+01 3.295e-01 1.242e+01 1.635e-01 9.516e-01 1.582e+01  
2.252e-01 1.899e+00 8.120e-02 1.422e+01 3.503e-01 1.335e+01 1.768e-01 9.691e-01 1.678e+01 2.263e-01 2.013e+00 8.377e-02 1.411e+01 3.516e-01 1.329e+01 1.762e-01 9.929e-01 1.669e+01  
2.629e-01 2.118e+00 9.493e-02 1.618e+01 4.031e-01 1.605e+01 2.111e-01 1.069e+00 1.893e+01 2.691e-01 2.279e+00 9.954e-02 1.633e+01 4.126e-01 1.597e+01 2.140e-01 1.108e+00 1.913e+01  


==> Figures/ROI_WM_perGroupBloch.txt <==
m0s_ctr T1f_s_ctr T2f_s_ctr Rx_1ps_ctr T1s_s_ctr T2s_us_ctr m0t_ctr T1a_s_ctr Rxt_1ps_ctr m0s_MS T1f_s_MS T2f_s_MS Rx_1ps_MS T1s_s_MS T2s_us_MS m0t_MS T1a_s_MS Rxt_1ps_MS 
0.000e+00 1.187e+00 5.940e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.187e+00 1.000e-03 0.000e+00 1.197e+00 5.879e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.197e+00 1.000e-03  
0.000e+00 1.358e+00 7.136e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.358e+00 1.000e-03 0.000e+00 1.412e+00 7.255e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.412e+00 1.000e-03  
0.000e+00 1.408e+00 7.510e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.408e+00 1.000e-03 0.000e+00 1.480e+00 7.695e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.480e+00 1.000e-03  
0.000e+00 1.474e+00 7.950e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.474e+00 1.000e-03 0.000e+00 1.559e+00 8.191e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.559e+00 1.000e-03  
0.000e+00 1.644e+00 9.147e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.644e+00 1.000e-03 0.000e+00 1.774e+00 9.568e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.774e+00 1.000e-03  


==> Figures/ROI_WM_perGroupR1s1s.txt <==
m0s_ctr T1f_s_ctr T2f_s_ctr Rx_1ps_ctr T1s_s_ctr T2s_us_ctr m0t_ctr T1a_s_ctr Rxt_1ps_ctr m0s_MS T1f_s_MS T2f_s_MS Rx_1ps_MS T1s_s_MS T2s_us_MS m0t_MS T1a_s_MS Rxt_1ps_MS 
1.737e-01 1.305e+00 5.903e-02 1.012e+01 1.000e+00 7.507e+00 1.639e-01 1.219e+00 1.104e+01 1.711e-01 1.355e+00 5.810e-02 9.603e+00 1.000e+00 7.271e+00 1.606e-01 1.251e+00 1.051e+01  
2.071e-01 1.499e+00 7.276e-02 1.172e+01 1.000e+00 9.659e+00 1.972e-01 1.348e+00 1.264e+01 2.096e-01 1.575e+00 7.389e-02 1.137e+01 1.000e+00 9.545e+00 1.985e-01 1.392e+00 1.228e+01  
2.176e-01 1.561e+00 7.697e-02 1.229e+01 1.000e+00 1.046e+01 2.077e-01 1.390e+00 1.321e+01 2.212e-01 1.649e+00 7.895e-02 1.199e+01 1.000e+00 1.037e+01 2.101e-01 1.439e+00 1.290e+01  
2.298e-01 1.631e+00 8.210e-02 1.281e+01 1.000e+00 1.112e+01 2.198e-01 1.436e+00 1.373e+01 2.358e-01 1.725e+00 8.464e-02 1.257e+01 1.000e+00 1.109e+01 2.242e-01 1.488e+00 1.348e+01  
2.632e-01 1.825e+00 9.583e-02 1.441e+01 1.000e+00 1.327e+01 2.530e-01 1.566e+00 1.533e+01 2.743e-01 1.946e+00 1.004e-01 1.433e+01 1.000e+00 1.337e+01 2.621e-01 1.629e+00 1.525e+01  


==> Figures/ROI_WM_perGroupR1seqR1f.txt <==
m0s_ctr T1f_s_ctr T2f_s_ctr Rx_1ps_ctr T1s_s_ctr T2s_us_ctr m0t_ctr T1a_s_ctr Rxt_1ps_ctr m0s_MS T1f_s_MS T2f_s_MS Rx_1ps_MS T1s_s_MS T2s_us_MS m0t_MS T1a_s_MS Rxt_1ps_MS 
1.581e-01 1.240e+00 6.038e-02 9.301e+00 1.240e+00 5.934e+00 1.581e-01 1.240e+00 9.932e+00 1.535e-01 1.274e+00 5.942e-02 8.666e+00 1.274e+00 5.834e+00 1.535e-01 1.274e+00 9.256e+00  
1.874e-01 1.420e+00 7.329e-02 1.128e+01 1.420e+00 8.864e+00 1.874e-01 1.420e+00 1.194e+01 1.869e-01 1.486e+00 7.432e-02 1.095e+01 1.486e+00 8.773e+00 1.869e-01 1.486e+00 1.158e+01  
1.968e-01 1.477e+00 7.723e-02 1.198e+01 1.477e+00 9.904e+00 1.968e-01 1.477e+00 1.266e+01 1.974e-01 1.555e+00 7.901e-02 1.175e+01 1.555e+00 9.794e+00 1.974e-01 1.555e+00 1.240e+01  
2.073e-01 1.543e+00 8.208e-02 1.262e+01 1.543e+00 1.086e+01 2.073e-01 1.543e+00 1.331e+01 2.096e-01 1.629e+00 8.445e-02 1.250e+01 1.629e+00 1.077e+01 2.096e-01 1.629e+00 1.315e+01  
2.366e-01 1.724e+00 9.500e-02 1.459e+01 1.724e+00 1.379e+01 2.366e-01 1.724e+00 1.532e+01 2.429e-01 1.841e+00 9.935e-02 1.477e+01 1.841e+00 1.371e+01 2.429e-01 1.841e+00 1.547e+01  


==> Figures/ROI_WM_perSubject.txt <==
m0s_ctrl1 T1f_s_ctrl1 T2f_s_ctrl1 Rx_1ps_ctrl1 T1s_s_ctrl1 T2s_us_ctrl1 m0t_ctrl1 T1a_s_ctrl1 Rxt_1ps_ctrl1 m0s_ctrl2 T1f_s_ctrl2 T2f_s_ctrl2 Rx_1ps_ctrl2 T1s_s_ctrl2 T2s_us_ctrl2 m0t_ctrl2 T1a_s_ctrl2 Rxt_1ps_ctrl2 m0s_ctrl3 T1f_s_ctrl3 T2f_s_ctrl3 Rx_1ps_ctrl3 T1s_s_ctrl3 T2s_us_ctrl3 m0t_ctrl3 T1a_s_ctrl3 Rxt_1ps_ctrl3 m0s_ctrl4 T1f_s_ctrl4 T2f_s_ctrl4 Rx_1ps_ctrl4 T1s_s_ctrl4 T2s_us_ctrl4 m0t_ctrl4 T1a_s_ctrl4 Rxt_1ps_ctrl4 m0s_MS1 T1f_s_MS1 T2f_s_MS1 Rx_1ps_MS1 T1s_s_MS1 T2s_us_MS1 m0t_MS1 T1a_s_MS1 Rxt_1ps_MS1 m0s_MS2 T1f_s_MS2 T2f_s_MS2 Rx_1ps_MS2 T1s_s_MS2 T2s_us_MS2 m0t_MS2 T1a_s_MS2 Rxt_1ps_MS2 m0s_MS3 T1f_s_MS3 T2f_s_MS3 Rx_1ps_MS3 T1s_s_MS3 T2s_us_MS3 m0t_MS3 T1a_s_MS3 Rxt_1ps_MS3 m0s_MS4 T1f_s_MS4 T2f_s_MS4 Rx_1ps_MS4 T1s_s_MS4 T2s_us_MS4 m0t_MS4 T1a_s_MS4 Rxt_1ps_MS4  
1.673e-01 1.570e+00 5.914e-02 1.122e+01 2.670e-01 8.593e+00 1.241e-01 8.122e-01 1.344e+01 1.614e-01 1.503e+00 5.779e-02 1.045e+01 2.576e-01 8.094e+00 1.174e-01 7.985e-01 1.262e+01 1.558e-01 1.495e+00 5.806e-02 1.095e+01 2.553e-01 9.218e+00 1.151e-01 7.897e-01 1.321e+01 1.630e-01 1.548e+00 5.783e-02 1.110e+01 2.667e-01 9.349e+00 1.196e-01 8.068e-01 1.340e+01 1.536e-01 1.618e+00 5.820e-02 1.070e+01 2.485e-01 9.074e+00 1.109e-01 8.141e-01 1.294e+01 1.561e-01 1.556e+00 5.801e-02 1.040e+01 2.460e-01 9.115e+00 1.133e-01 7.852e-01 1.259e+01 1.664e-01 1.642e+00 5.913e-02 1.102e+01 2.739e-01 9.916e+00 1.232e-01 8.380e-01 1.332e+01 1.374e-01 1.424e+00 5.346e-02 8.419e+00 2.071e-01 6.552e+00 9.890e-02 7.420e-01 1.057e+01  
2.020e-01 1.769e+00 7.215e-02 1.306e+01 3.179e-01 1.123e+01 1.561e-01 9.071e-01 1.547e+01 2.012e-01 1.736e+00 7.147e-02 1.257e+01 3.131e-01 1.124e+01 1.539e-01 8.957e-01 1.498e+01 1.965e-01 1.726e+00 7.166e-02 1.303e+01 3.128e-01 1.174e+01 1.516e-01 8.981e-01 1.547e+01 1.988e-01 1.765e+00 7.223e-02 1.285e+01 3.139e-01 1.182e+01 1.522e-01 9.039e-01 1.531e+01 1.965e-01 1.882e+00 7.411e-02 1.272e+01 3.045e-01 1.138e+01 1.489e-01 9.177e-01 1.520e+01 2.025e-01 1.812e+00 7.322e-02 1.250e+01 3.107e-01 1.143e+01 1.546e-01 8.995e-01 1.491e+01 1.985e-01 1.833e+00 7.266e-02 1.276e+01 3.184e-01 1.202e+01 1.521e-01 9.289e-01 1.520e+01 1.914e-01 1.795e+00 7.221e-02 1.219e+01 3.026e-01 1.090e+01 1.460e-01 9.069e-01 1.460e+01  
2.141e-01 1.833e+00 7.639e-02 1.366e+01 3.345e-01 1.219e+01 1.672e-01 9.373e-01 1.613e+01 2.152e-01 1.812e+00 7.571e-02 1.329e+01 3.300e-01 1.245e+01 1.666e-01 9.260e-01 1.578e+01 2.110e-01 1.800e+00 7.576e-02 1.371e+01 3.308e-01 1.262e+01 1.645e-01 9.315e-01 1.621e+01 2.115e-01 1.833e+00 7.688e-02 1.339e+01 3.290e-01 1.272e+01 1.636e-01 9.339e-01 1.592e+01 2.115e-01 1.966e+00 7.937e-02 1.338e+01 3.228e-01 1.220e+01 1.622e-01 9.505e-01 1.593e+01 2.188e-01 1.893e+00 7.823e-02 1.318e+01 3.312e-01 1.226e+01 1.688e-01 9.360e-01 1.567e+01 2.098e-01 1.896e+00 7.699e-02 1.331e+01 3.323e-01 1.280e+01 1.623e-01 9.577e-01 1.580e+01 2.097e-01 1.914e+00 7.849e-02 1.340e+01 3.329e-01 1.237e+01 1.619e-01 9.606e-01 1.590e+01  
2.256e-01 1.905e+00 8.100e-02 1.432e+01 3.526e-01 1.302e+01 1.778e-01 9.717e-01 1.686e+01 2.282e-01 1.894e+00 8.078e-02 1.402e+01 3.508e-01 1.339e+01 1.787e-01 9.618e-01 1.659e+01 2.243e-01 1.882e+00 8.091e-02 1.443e+01 3.518e-01 1.346e+01 1.764e-01 9.718e-01 1.701e+01 2.231e-01 1.912e+00 8.203e-02 1.404e+01 3.460e-01 1.350e+01 1.743e-01 9.700e-01 1.661e+01 2.256e-01 2.062e+00 8.494e-02 1.410e+01 3.426e-01 1.295e+01 1.747e-01 9.881e-01 1.674e+01 2.341e-01 1.985e+00 8.357e-02 1.393e+01 3.547e-01 1.301e+01 1.827e-01 9.773e-01 1.648e+01 2.203e-01 1.963e+00 8.186e-02 1.393e+01 3.487e-01 1.345e+01 1.717e-01 9.908e-01 1.648e+01 2.281e-01 2.048e+00 8.497e-02 1.475e+01 3.675e-01 1.386e+01 1.781e-01 1.019e+00 1.734e+01  
2.603e-01 2.104e+00 9.400e-02 1.617e+01 4.035e-01 1.565e+01 2.097e-01 1.067e+00 1.889e+01 2.680e-01 2.127e+00 9.446e-02 1.615e+01 4.062e-01 1.654e+01 2.152e-01 1.059e+00 1.896e+01 2.650e-01 2.112e+00 9.452e-02 1.651e+01 4.092e-01 1.598e+01 2.130e-01 1.080e+00 1.927e+01 2.589e-01 2.128e+00 9.644e-02 1.578e+01 3.932e-01 1.596e+01 2.069e-01 1.067e+00 1.852e+01 2.685e-01 2.327e+00 1.009e-01 1.612e+01 3.987e-01 1.526e+01 2.127e-01 1.092e+00 1.900e+01 2.804e-01 2.240e+00 9.878e-02 1.603e+01 4.194e-01 1.533e+01 2.240e-01 1.092e+00 1.880e+01 2.523e-01 2.154e+00 9.539e-02 1.566e+01 3.932e-01 1.556e+01 2.006e-01 1.082e+00 1.835e+01 2.821e-01 2.419e+00 1.037e-01 1.851e+01 4.629e-01 1.821e+01 2.253e-01 1.184e+00 2.137e+01  


==> Figures/ROI_WM_perSubjectBloch.txt <==
m0s_ctrl1 T1f_s_ctrl1 T2f_s_ctrl1 Rx_1ps_ctrl1 T1s_s_ctrl1 T2s_us_ctrl1 m0t_ctrl1 T1a_s_ctrl1 Rxt_1ps_ctrl1 m0s_ctrl2 T1f_s_ctrl2 T2f_s_ctrl2 Rx_1ps_ctrl2 T1s_s_ctrl2 T2s_us_ctrl2 m0t_ctrl2 T1a_s_ctrl2 Rxt_1ps_ctrl2 m0s_ctrl3 T1f_s_ctrl3 T2f_s_ctrl3 Rx_1ps_ctrl3 T1s_s_ctrl3 T2s_us_ctrl3 m0t_ctrl3 T1a_s_ctrl3 Rxt_1ps_ctrl3 m0s_ctrl4 T1f_s_ctrl4 T2f_s_ctrl4 Rx_1ps_ctrl4 T1s_s_ctrl4 T2s_us_ctrl4 m0t_ctrl4 T1a_s_ctrl4 Rxt_1ps_ctrl4 m0s_MS1 T1f_s_MS1 T2f_s_MS1 Rx_1ps_MS1 T1s_s_MS1 T2s_us_MS1 m0t_MS1 T1a_s_MS1 Rxt_1ps_MS1 m0s_MS2 T1f_s_MS2 T2f_s_MS2 Rx_1ps_MS2 T1s_s_MS2 T2s_us_MS2 m0t_MS2 T1a_s_MS2 Rxt_1ps_MS2 m0s_MS3 T1f_s_MS3 T2f_s_MS3 Rx_1ps_MS3 T1s_s_MS3 T2s_us_MS3 m0t_MS3 T1a_s_MS3 Rxt_1ps_MS3 m0s_MS4 T1f_s_MS4 T2f_s_MS4 Rx_1ps_MS4 T1s_s_MS4 T2s_us_MS4 m0t_MS4 T1a_s_MS4 Rxt_1ps_MS4  
0.000e+00 1.196e+00 6.026e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.196e+00 1.000e-03 0.000e+00 1.183e+00 5.922e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.183e+00 1.000e-03 0.000e+00 1.182e+00 5.930e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.182e+00 1.000e-03 0.000e+00 1.194e+00 5.899e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.194e+00 1.000e-03 0.000e+00 1.241e+00 5.962e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.241e+00 1.000e-03 0.000e+00 1.163e+00 5.945e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.163e+00 1.000e-03 0.000e+00 1.248e+00 6.062e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.248e+00 1.000e-03 0.000e+00 1.150e+00 5.545e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.150e+00 1.000e-03  
0.000e+00 1.350e+00 7.151e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.350e+00 1.000e-03 0.000e+00 1.354e+00 7.114e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.354e+00 1.000e-03 0.000e+00 1.359e+00 7.119e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.359e+00 1.000e-03 0.000e+00 1.369e+00 7.165e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.369e+00 1.000e-03 0.000e+00 1.453e+00 7.354e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.453e+00 1.000e-03 0.000e+00 1.398e+00 7.266e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.398e+00 1.000e-03 0.000e+00 1.407e+00 7.215e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.407e+00 1.000e-03 0.000e+00 1.395e+00 7.191e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.395e+00 1.000e-03  
0.000e+00 1.394e+00 7.515e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.394e+00 1.000e-03 0.000e+00 1.404e+00 7.475e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.404e+00 1.000e-03 0.000e+00 1.413e+00 7.476e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.413e+00 1.000e-03 0.000e+00 1.419e+00 7.571e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.419e+00 1.000e-03 0.000e+00 1.524e+00 7.806e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.524e+00 1.000e-03 0.000e+00 1.472e+00 7.693e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.472e+00 1.000e-03 0.000e+00 1.457e+00 7.577e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.457e+00 1.000e-03 0.000e+00 1.471e+00 7.736e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.471e+00 1.000e-03  
0.000e+00 1.454e+00 7.916e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.454e+00 1.000e-03 0.000e+00 1.471e+00 7.925e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.471e+00 1.000e-03 0.000e+00 1.480e+00 7.928e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.480e+00 1.000e-03 0.000e+00 1.487e+00 8.026e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.487e+00 1.000e-03 0.000e+00 1.597e+00 8.300e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.597e+00 1.000e-03 0.000e+00 1.558e+00 8.165e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.558e+00 1.000e-03 0.000e+00 1.514e+00 7.999e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.514e+00 1.000e-03 0.000e+00 1.562e+00 8.311e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.562e+00 1.000e-03  
0.000e+00 1.608e+00 9.041e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.608e+00 1.000e-03 0.000e+00 1.643e+00 9.117e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.643e+00 1.000e-03 0.000e+00 1.657e+00 9.117e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.657e+00 1.000e-03 0.000e+00 1.662e+00 9.292e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.662e+00 1.000e-03 0.000e+00 1.810e+00 9.692e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.810e+00 1.000e-03 0.000e+00 1.794e+00 9.487e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.794e+00 1.000e-03 0.000e+00 1.672e+00 9.152e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.672e+00 1.000e-03 0.000e+00 1.806e+00 9.957e-02 1.000e-03 1.000e+01 0.000e+00 0.000e+00 1.806e+00 1.000e-03  


==> Figures/ROI_WM_perSubjectR1s1s.txt <==
m0s_ctrl1 T1f_s_ctrl1 T2f_s_ctrl1 Rx_1ps_ctrl1 T1s_s_ctrl1 T2s_us_ctrl1 m0t_ctrl1 T1a_s_ctrl1 Rxt_1ps_ctrl1 m0s_ctrl2 T1f_s_ctrl2 T2f_s_ctrl2 Rx_1ps_ctrl2 T1s_s_ctrl2 T2s_us_ctrl2 m0t_ctrl2 T1a_s_ctrl2 Rxt_1ps_ctrl2 m0s_ctrl3 T1f_s_ctrl3 T2f_s_ctrl3 Rx_1ps_ctrl3 T1s_s_ctrl3 T2s_us_ctrl3 m0t_ctrl3 T1a_s_ctrl3 Rxt_1ps_ctrl3 m0s_ctrl4 T1f_s_ctrl4 T2f_s_ctrl4 Rx_1ps_ctrl4 T1s_s_ctrl4 T2s_us_ctrl4 m0t_ctrl4 T1a_s_ctrl4 Rxt_1ps_ctrl4 m0s_MS1 T1f_s_MS1 T2f_s_MS1 Rx_1ps_MS1 T1s_s_MS1 T2s_us_MS1 m0t_MS1 T1a_s_MS1 Rxt_1ps_MS1 m0s_MS2 T1f_s_MS2 T2f_s_MS2 Rx_1ps_MS2 T1s_s_MS2 T2s_us_MS2 m0t_MS2 T1a_s_MS2 Rxt_1ps_MS2 m0s_MS3 T1f_s_MS3 T2f_s_MS3 Rx_1ps_MS3 T1s_s_MS3 T2s_us_MS3 m0t_MS3 T1a_s_MS3 Rxt_1ps_MS3 m0s_MS4 T1f_s_MS4 T2f_s_MS4 Rx_1ps_MS4 T1s_s_MS4 T2s_us_MS4 m0t_MS4 T1a_s_MS4 Rxt_1ps_MS4  
1.750e-01 1.338e+00 6.004e-02 1.062e+01 1.000e+00 7.143e+00 1.656e-01 1.239e+00 1.153e+01 1.739e-01 1.290e+00 5.885e-02 9.571e+00 1.000e+00 7.146e+00 1.639e-01 1.206e+00 1.049e+01 1.710e-01 1.274e+00 5.890e-02 1.019e+01 1.000e+00 7.761e+00 1.615e-01 1.202e+00 1.110e+01 1.761e-01 1.316e+00 5.868e-02 1.017e+01 1.000e+00 7.989e+00 1.656e-01 1.227e+00 1.108e+01 1.729e-01 1.398e+00 5.865e-02 9.796e+00 1.000e+00 7.427e+00 1.619e-01 1.274e+00 1.070e+01 1.735e-01 1.344e+00 5.872e-02 9.696e+00 1.000e+00 7.511e+00 1.631e-01 1.239e+00 1.060e+01 1.815e-01 1.398e+00 6.024e-02 1.011e+01 1.000e+00 8.103e+00 1.704e-01 1.280e+00 1.102e+01 1.581e-01 1.267e+00 5.460e-02 8.042e+00 1.000e+00 6.277e+00 1.484e-01 1.202e+00 8.951e+00  
2.083e-01 1.507e+00 7.303e-02 1.201e+01 1.000e+00 9.387e+00 1.985e-01 1.353e+00 1.293e+01 2.091e-01 1.486e+00 7.245e-02 1.143e+01 1.000e+00 9.493e+00 1.990e-01 1.338e+00 1.235e+01 2.052e-01 1.485e+00 7.250e-02 1.178e+01 1.000e+00 9.829e+00 1.955e-01 1.340e+00 1.270e+01 2.062e-01 1.516e+00 7.313e-02 1.164e+01 1.000e+00 9.906e+00 1.959e-01 1.360e+00 1.256e+01 2.123e-01 1.612e+00 7.486e-02 1.140e+01 1.000e+00 9.447e+00 2.007e-01 1.411e+00 1.230e+01 2.147e-01 1.558e+00 7.403e-02 1.141e+01 1.000e+00 9.548e+00 2.036e-01 1.377e+00 1.232e+01 2.079e-01 1.580e+00 7.349e-02 1.149e+01 1.000e+00 1.002e+01 1.968e-01 1.400e+00 1.241e+01 2.049e-01 1.544e+00 7.328e-02 1.099e+01 1.000e+00 9.183e+00 1.941e-01 1.375e+00 1.190e+01  
2.186e-01 1.560e+00 7.717e-02 1.250e+01 1.000e+00 1.026e+01 2.088e-01 1.389e+00 1.342e+01 2.205e-01 1.550e+00 7.650e-02 1.208e+01 1.000e+00 1.035e+01 2.106e-01 1.382e+00 1.300e+01 2.163e-01 1.553e+00 7.650e-02 1.233e+01 1.000e+00 1.059e+01 2.067e-01 1.386e+00 1.326e+01 2.155e-01 1.579e+00 7.764e-02 1.217e+01 1.000e+00 1.062e+01 2.055e-01 1.403e+00 1.309e+01 2.249e-01 1.684e+00 8.015e-02 1.198e+01 1.000e+00 1.013e+01 2.132e-01 1.456e+00 1.288e+01 2.270e-01 1.629e+00 7.900e-02 1.203e+01 1.000e+00 1.029e+01 2.158e-01 1.422e+00 1.294e+01 2.161e-01 1.643e+00 7.764e-02 1.197e+01 1.000e+00 1.077e+01 2.052e-01 1.441e+00 1.288e+01 2.198e-01 1.635e+00 7.942e-02 1.201e+01 1.000e+00 1.021e+01 2.088e-01 1.432e+00 1.292e+01  
2.310e-01 1.623e+00 8.186e-02 1.296e+01 1.000e+00 1.091e+01 2.209e-01 1.430e+00 1.389e+01 2.331e-01 1.620e+00 8.171e-02 1.269e+01 1.000e+00 1.109e+01 2.230e-01 1.428e+00 1.361e+01 2.285e-01 1.628e+00 8.175e-02 1.286e+01 1.000e+00 1.124e+01 2.187e-01 1.435e+00 1.379e+01 2.267e-01 1.652e+00 8.297e-02 1.265e+01 1.000e+00 1.121e+01 2.165e-01 1.451e+00 1.357e+01 2.391e-01 1.758e+00 8.589e-02 1.249e+01 1.000e+00 1.082e+01 2.271e-01 1.505e+00 1.340e+01 2.428e-01 1.703e+00 8.444e-02 1.258e+01 1.000e+00 1.093e+01 2.312e-01 1.470e+00 1.349e+01 2.258e-01 1.704e+00 8.251e-02 1.244e+01 1.000e+00 1.132e+01 2.148e-01 1.482e+00 1.335e+01 2.367e-01 1.733e+00 8.598e-02 1.300e+01 1.000e+00 1.116e+01 2.252e-01 1.493e+00 1.391e+01  
2.643e-01 1.793e+00 9.484e-02 1.436e+01 1.000e+00 1.316e+01 2.539e-01 1.544e+00 1.529e+01 2.683e-01 1.815e+00 9.531e-02 1.455e+01 1.000e+00 1.344e+01 2.581e-01 1.560e+00 1.547e+01 2.628e-01 1.839e+00 9.535e-02 1.446e+01 1.000e+00 1.331e+01 2.527e-01 1.574e+00 1.538e+01 2.568e-01 1.852e+00 9.742e-02 1.412e+01 1.000e+00 1.313e+01 2.468e-01 1.584e+00 1.505e+01 2.786e-01 1.972e+00 1.021e-01 1.409e+01 1.000e+00 1.284e+01 2.658e-01 1.642e+00 1.500e+01 2.841e-01 1.918e+00 9.974e-02 1.430e+01 1.000e+00 1.297e+01 2.718e-01 1.608e+00 1.522e+01 2.521e-01 1.887e+00 9.575e-02 1.382e+01 1.000e+00 1.324e+01 2.412e-01 1.601e+00 1.474e+01 2.835e-01 2.011e+00 1.047e-01 1.595e+01 1.000e+00 1.407e+01 2.710e-01 1.666e+00 1.687e+01  


==> Figures/ROI_WM_perSubjectR1seqR1f.txt <==
m0s_ctrl1 T1f_s_ctrl1 T2f_s_ctrl1 Rx_1ps_ctrl1 T1s_s_ctrl1 T2s_us_ctrl1 m0t_ctrl1 T1a_s_ctrl1 Rxt_1ps_ctrl1 m0s_ctrl2 T1f_s_ctrl2 T2f_s_ctrl2 Rx_1ps_ctrl2 T1s_s_ctrl2 T2s_us_ctrl2 m0t_ctrl2 T1a_s_ctrl2 Rxt_1ps_ctrl2 m0s_ctrl3 T1f_s_ctrl3 T2f_s_ctrl3 Rx_1ps_ctrl3 T1s_s_ctrl3 T2s_us_ctrl3 m0t_ctrl3 T1a_s_ctrl3 Rxt_1ps_ctrl3 m0s_ctrl4 T1f_s_ctrl4 T2f_s_ctrl4 Rx_1ps_ctrl4 T1s_s_ctrl4 T2s_us_ctrl4 m0t_ctrl4 T1a_s_ctrl4 Rxt_1ps_ctrl4 m0s_MS1 T1f_s_MS1 T2f_s_MS1 Rx_1ps_MS1 T1s_s_MS1 T2s_us_MS1 m0t_MS1 T1a_s_MS1 Rxt_1ps_MS1 m0s_MS2 T1f_s_MS2 T2f_s_MS2 Rx_1ps_MS2 T1s_s_MS2 T2s_us_MS2 m0t_MS2 T1a_s_MS2 Rxt_1ps_MS2 m0s_MS3 T1f_s_MS3 T2f_s_MS3 Rx_1ps_MS3 T1s_s_MS3 T2s_us_MS3 m0t_MS3 T1a_s_MS3 Rxt_1ps_MS3 m0s_MS4 T1f_s_MS4 T2f_s_MS4 Rx_1ps_MS4 T1s_s_MS4 T2s_us_MS4 m0t_MS4 T1a_s_MS4 Rxt_1ps_MS4  
1.586e-01 1.267e+00 6.144e-02 9.845e+00 1.267e+00 5.672e+00 1.586e-01 1.267e+00 1.048e+01 1.585e-01 1.231e+00 6.027e-02 8.850e+00 1.231e+00 5.662e+00 1.585e-01 1.231e+00 9.507e+00 1.565e-01 1.211e+00 6.002e-02 9.269e+00 1.211e+00 6.215e+00 1.565e-01 1.211e+00 9.900e+00 1.595e-01 1.246e+00 6.022e-02 9.294e+00 1.246e+00 6.324e+00 1.595e-01 1.246e+00 9.900e+00 1.548e-01 1.305e+00 5.984e-02 8.792e+00 1.305e+00 6.043e+00 1.548e-01 1.305e+00 9.364e+00 1.555e-01 1.265e+00 6.000e-02 8.973e+00 1.265e+00 6.376e+00 1.555e-01 1.265e+00 9.570e+00 1.600e-01 1.318e+00 6.151e-02 9.288e+00 1.318e+00 6.425e+00 1.600e-01 1.318e+00 9.898e+00 1.450e-01 1.198e+00 5.611e-02 6.769e+00 1.198e+00 4.751e+00 1.450e-01 1.198e+00 7.380e+00  
1.888e-01 1.427e+00 7.370e-02 1.162e+01 1.427e+00 8.622e+00 1.888e-01 1.427e+00 1.229e+01 1.889e-01 1.410e+00 7.303e-02 1.099e+01 1.410e+00 8.658e+00 1.889e-01 1.410e+00 1.166e+01 1.860e-01 1.408e+00 7.290e-02 1.133e+01 1.408e+00 9.121e+00 1.860e-01 1.408e+00 1.200e+01 1.863e-01 1.435e+00 7.364e-02 1.115e+01 1.435e+00 9.074e+00 1.863e-01 1.435e+00 1.180e+01 1.875e-01 1.517e+00 7.518e-02 1.088e+01 1.517e+00 8.651e+00 1.875e-01 1.517e+00 1.149e+01 1.914e-01 1.469e+00 7.442e-02 1.107e+01 1.469e+00 8.878e+00 1.914e-01 1.469e+00 1.171e+01 1.849e-01 1.493e+00 7.394e-02 1.111e+01 1.493e+00 9.226e+00 1.849e-01 1.493e+00 1.175e+01 1.852e-01 1.459e+00 7.379e-02 1.059e+01 1.459e+00 8.348e+00 1.852e-01 1.459e+00 1.123e+01  
1.983e-01 1.476e+00 7.753e-02 1.223e+01 1.476e+00 9.693e+00 1.983e-01 1.476e+00 1.291e+01 1.986e-01 1.468e+00 7.680e-02 1.174e+01 1.468e+00 9.676e+00 1.986e-01 1.468e+00 1.242e+01 1.958e-01 1.471e+00 7.667e-02 1.205e+01 1.471e+00 1.014e+01 1.958e-01 1.471e+00 1.273e+01 1.951e-01 1.494e+00 7.781e-02 1.185e+01 1.494e+00 1.006e+01 1.951e-01 1.494e+00 1.253e+01 1.980e-01 1.585e+00 8.006e-02 1.162e+01 1.585e+00 9.556e+00 1.980e-01 1.585e+00 1.225e+01 2.026e-01 1.536e+00 7.904e-02 1.183e+01 1.536e+00 9.752e+00 2.026e-01 1.536e+00 1.249e+01 1.931e-01 1.551e+00 7.778e-02 1.175e+01 1.551e+00 1.027e+01 1.931e-01 1.551e+00 1.240e+01 1.984e-01 1.543e+00 7.952e-02 1.187e+01 1.543e+00 9.559e+00 1.984e-01 1.543e+00 1.252e+01  
2.093e-01 1.535e+00 8.205e-02 1.283e+01 1.535e+00 1.063e+01 2.093e-01 1.535e+00 1.352e+01 2.095e-01 1.532e+00 8.171e-02 1.244e+01 1.532e+00 1.070e+01 2.095e-01 1.532e+00 1.313e+01 2.061e-01 1.542e+00 8.166e-02 1.273e+01 1.542e+00 1.110e+01 2.061e-01 1.542e+00 1.343e+01 2.046e-01 1.563e+00 8.278e-02 1.241e+01 1.563e+00 1.095e+01 2.046e-01 1.563e+00 1.309e+01 2.097e-01 1.661e+00 8.562e-02 1.230e+01 1.661e+00 1.043e+01 2.097e-01 1.661e+00 1.294e+01 2.157e-01 1.607e+00 8.423e-02 1.249e+01 1.607e+00 1.058e+01 2.157e-01 1.607e+00 1.316e+01 2.019e-01 1.612e+00 8.240e-02 1.235e+01 1.612e+00 1.113e+01 2.019e-01 1.612e+00 1.301e+01 2.126e-01 1.636e+00 8.582e-02 1.319e+01 1.636e+00 1.079e+01 2.126e-01 1.636e+00 1.385e+01  
2.394e-01 1.694e+00 9.432e-02 1.461e+01 1.694e+00 1.358e+01 2.394e-01 1.694e+00 1.533e+01 2.398e-01 1.711e+00 9.447e-02 1.458e+01 1.711e+00 1.369e+01 2.398e-01 1.711e+00 1.529e+01 2.356e-01 1.738e+00 9.454e-02 1.480e+01 1.738e+00 1.400e+01 2.356e-01 1.738e+00 1.552e+01 2.314e-01 1.752e+00 9.621e-02 1.426e+01 1.752e+00 1.370e+01 2.314e-01 1.752e+00 1.499e+01 2.423e-01 1.873e+00 1.010e-01 1.438e+01 1.873e+00 1.303e+01 2.423e-01 1.873e+00 1.508e+01 2.516e-01 1.811e+00 9.866e-02 1.459e+01 1.811e+00 1.308e+01 2.516e-01 1.811e+00 1.530e+01 2.268e-01 1.788e+00 9.483e-02 1.417e+01 1.788e+00 1.393e+01 2.268e-01 1.788e+00 1.486e+01 2.528e-01 1.897e+00 1.035e-01 1.702e+01 1.897e+00 1.439e+01 2.528e-01 1.897e+00 1.770e+01  


==> Figures/ROI_corticalGM_perGroup.txt <==
m0s_ctr T1f_s_ctr T2f_s_ctr Rx_1ps_ctr T1s_s_ctr T2s_us_ctr m0t_ctr T1a_s_ctr Rxt_1ps_ctr m0s_MS T1f_s_MS T2f_s_MS Rx_1ps_MS T1s_s_MS T2s_us_MS m0t_MS T1a_s_MS Rxt_1ps_MS 
3.465e-02 1.595e+00 5.927e-02 7.132e+00 1.544e-01 6.189e+00 1.008e-02 1.197e+00 8.734e+00 2.566e-02 1.484e+00 5.855e-02 7.168e+00 1.347e-01 3.725e+00 -3.555e-03 1.204e+00 8.854e+00  
8.163e-02 2.182e+00 7.570e-02 1.223e+01 3.348e-01 1.225e+01 5.523e-02 1.500e+00 1.445e+01 7.685e-02 2.280e+00 7.757e-02 1.233e+01 3.057e-01 1.065e+01 4.836e-02 1.534e+00 1.470e+01  
9.725e-02 2.349e+00 8.081e-02 1.399e+01 3.914e-01 1.436e+01 7.075e-02 1.596e+00 1.642e+01 9.364e-02 2.491e+00 8.352e-02 1.405e+01 3.725e-01 1.329e+01 6.640e-02 1.638e+00 1.663e+01  
1.136e-01 2.582e+00 8.688e-02 1.570e+01 4.574e-01 1.638e+01 8.594e-02 1.705e+00 1.834e+01 1.117e-01 2.821e+00 9.051e-02 1.585e+01 4.473e-01 1.536e+01 8.367e-02 1.758e+00 1.867e+01  
1.606e-01 3.169e+00 1.033e-01 2.081e+01 6.378e-01 2.245e+01 1.311e-01 2.008e+00 2.406e+01 1.629e-01 3.616e+00 1.095e-01 2.101e+01 6.556e-01 2.229e+01 1.356e-01 2.088e+00 2.452e+01  


==> Figures/ROI_corticalGM_perSubject.txt <==
m0s_ctrl1 T1f_s_ctrl1 T2f_s_ctrl1 Rx_1ps_ctrl1 T1s_s_ctrl1 T2s_us_ctrl1 m0t_ctrl1 T1a_s_ctrl1 Rxt_1ps_ctrl1 m0s_ctrl2 T1f_s_ctrl2 T2f_s_ctrl2 Rx_1ps_ctrl2 T1s_s_ctrl2 T2s_us_ctrl2 m0t_ctrl2 T1a_s_ctrl2 Rxt_1ps_ctrl2 m0s_ctrl3 T1f_s_ctrl3 T2f_s_ctrl3 Rx_1ps_ctrl3 T1s_s_ctrl3 T2s_us_ctrl3 m0t_ctrl3 T1a_s_ctrl3 Rxt_1ps_ctrl3 m0s_ctrl4 T1f_s_ctrl4 T2f_s_ctrl4 Rx_1ps_ctrl4 T1s_s_ctrl4 T2s_us_ctrl4 m0t_ctrl4 T1a_s_ctrl4 Rxt_1ps_ctrl4 m0s_MS1 T1f_s_MS1 T2f_s_MS1 Rx_1ps_MS1 T1s_s_MS1 T2s_us_MS1 m0t_MS1 T1a_s_MS1 Rxt_1ps_MS1 m0s_MS2 T1f_s_MS2 T2f_s_MS2 Rx_1ps_MS2 T1s_s_MS2 T2s_us_MS2 m0t_MS2 T1a_s_MS2 Rxt_1ps_MS2 m0s_MS3 T1f_s_MS3 T2f_s_MS3 Rx_1ps_MS3 T1s_s_MS3 T2s_us_MS3 m0t_MS3 T1a_s_MS3 Rxt_1ps_MS3 m0s_MS4 T1f_s_MS4 T2f_s_MS4 Rx_1ps_MS4 T1s_s_MS4 T2s_us_MS4 m0t_MS4 T1a_s_MS4 Rxt_1ps_MS4  
5.292e-02 1.732e+00 6.164e-02 7.244e+00 1.882e-01 7.726e+00 2.696e-02 1.221e+00 8.664e+00 3.140e-02 1.615e+00 6.201e-02 6.338e+00 1.406e-01 5.515e+00 3.997e-03 1.267e+00 7.862e+00 3.837e-02 1.598e+00 6.046e-02 6.936e+00 1.705e-01 5.655e+00 1.583e-02 1.208e+00 8.616e+00 3.264e-02 1.441e+00 5.697e-02 8.173e+00 1.463e-01 4.586e+00 5.143e-03 1.196e+00 1.006e+01 1.448e-02 1.397e+00 5.537e-02 7.364e+00 1.360e-01 3.807e+00 -1.253e-02 1.155e+00 8.843e+00 8.267e-03 1.317e+00 5.858e-02 5.284e+00 1.364e-01 1.801e+00 -2.336e-02 1.192e+00 6.734e+00 4.410e-02 1.704e+00 6.152e-02 8.714e+00 1.835e-01 7.126e+00 1.621e-02 1.267e+00 1.064e+01 1.238e-02 1.196e+00 5.475e-02 3.159e+00 1.347e-01 1.000e+00 -2.011e-02 1.103e+00 4.949e+00  
9.480e-02 2.136e+00 7.385e-02 1.196e+01 3.602e-01 1.275e+01 6.714e-02 1.455e+00 1.400e+01 7.609e-02 2.274e+00 7.878e-02 1.188e+01 3.177e-01 1.204e+01 4.891e-02 1.563e+00 1.415e+01 8.046e-02 2.170e+00 7.643e-02 1.234e+01 3.440e-01 1.223e+01 5.563e-02 1.515e+00 1.452e+01 7.731e-02 2.210e+00 7.591e-02 1.283e+01 3.097e-01 1.153e+01 4.973e-02 1.508e+00 1.527e+01 7.638e-02 2.275e+00 7.624e-02 1.248e+01 2.934e-01 1.047e+01 4.808e-02 1.507e+00 1.483e+01 6.689e-02 2.275e+00 7.963e-02 1.158e+01 2.705e-01 9.260e+00 3.743e-02 1.553e+00 1.404e+01 8.299e-02 2.273e+00 7.713e-02 1.267e+01 3.375e-01 1.232e+01 5.576e-02 1.540e+00 1.496e+01 7.226e-02 2.330e+00 7.808e-02 1.189e+01 2.674e-01 9.436e+00 4.224e-02 1.528e+00 1.442e+01  
1.095e-01 2.261e+00 7.751e-02 1.356e+01 4.139e-01 1.440e+01 8.150e-02 1.532e+00 1.582e+01 9.097e-02 2.462e+00 8.413e-02 1.380e+01 3.817e-01 1.437e+01 6.456e-02 1.657e+00 1.633e+01 9.407e-02 2.339e+00 8.154e-02 1.420e+01 3.950e-01 1.440e+01 6.884e-02 1.614e+00 1.657e+01 9.156e-02 2.419e+00 8.184e-02 1.442e+01 3.644e-01 1.422e+01 6.474e-02 1.610e+00 1.706e+01 9.847e-02 2.513e+00 8.286e-02 1.419e+01 3.669e-01 1.292e+01 6.954e-02 1.616e+00 1.682e+01 8.544e-02 2.516e+00 8.578e-02 1.365e+01 3.518e-01 1.197e+01 5.777e-02 1.666e+00 1.647e+01 9.547e-02 2.440e+00 8.217e-02 1.401e+01 3.853e-01 1.420e+01 6.904e-02 1.628e+00 1.644e+01 9.152e-02 2.629e+00 8.549e-02 1.465e+01 3.544e-01 1.240e+01 6.307e-02 1.659e+00 1.741e+01  
1.233e-01 2.412e+00 8.216e-02 1.516e+01 4.773e-01 1.616e+01 9.447e-02 1.615e+00 1.763e+01 1.065e-01 2.723e+00 9.018e-02 1.565e+01 4.559e-01 1.649e+01 7.946e-02 1.765e+00 1.843e+01 1.091e-01 2.559e+00 8.730e-02 1.601e+01 4.620e-01 1.670e+01 8.271e-02 1.723e+00 1.854e+01 1.077e-01 2.733e+00 8.879e-02 1.599e+01 4.241e-01 1.626e+01 8.006e-02 1.721e+00 1.882e+01 1.185e-01 2.872e+00 9.044e-02 1.596e+01 4.502e-01 1.500e+01 8.930e-02 1.747e+00 1.891e+01 1.068e-01 2.926e+00 9.396e-02 1.586e+01 4.516e-01 1.433e+01 7.879e-02 1.799e+00 1.902e+01 1.094e-01 2.659e+00 8.775e-02 1.537e+01 4.423e-01 1.585e+01 8.266e-02 1.726e+00 1.791e+01 1.130e-01 3.101e+00 9.395e-02 1.783e+01 4.557e-01 1.542e+01 8.466e-02 1.817e+00 2.087e+01  
1.652e-01 2.816e+00 9.437e-02 1.987e+01 6.493e-01 2.118e+01 1.347e-01 1.850e+00 2.296e+01 1.512e-01 3.383e+00 1.069e-01 2.119e+01 6.590e-01 2.302e+01 1.244e-01 2.061e+00 2.472e+01 1.512e-01 3.131e+00 1.033e-01 2.141e+01 6.356e-01 2.327e+01 1.225e-01 2.030e+00 2.445e+01 1.524e-01 3.502e+00 1.077e-01 2.064e+01 5.923e-01 2.321e+01 1.246e-01 2.034e+00 2.404e+01 1.804e-01 3.750e+00 1.113e-01 2.108e+01 6.808e-01 2.166e+01 1.499e-01 2.099e+00 2.490e+01 1.654e-01 3.883e+00 1.150e-01 2.215e+01 7.179e-01 2.179e+01 1.396e-01 2.160e+00 2.632e+01 1.483e-01 3.228e+00 1.034e-01 1.933e+01 5.964e-01 2.104e+01 1.222e-01 1.999e+00 2.223e+01 1.729e-01 4.235e+00 1.173e-01 2.657e+01 7.325e-01 2.422e+01 1.470e-01 2.242e+00 3.034e+01  


==> Figures/SpinDynamics_R1fOpt.txt <==
t_s alpha_pi TRF_ms xf yf zf xs zs zf_m0f zs_m0s
3.50e-03 1.00e+00 5.00e-01 -2.69e-02 -1.88e-18 -3.88e-01 -0.00e+00 3.56e-02 -5.17e-01 1.42e-01 
7.00e-03 4.89e-02 5.00e-01 -3.18e-02 -1.34e-18 -3.77e-01 0.00e+00 2.86e-02 -5.03e-01 1.15e-01 
1.05e-02 5.49e-02 5.00e-01 -3.24e-02 -2.42e-18 -3.67e-01 0.00e+00 2.23e-02 -4.89e-01 8.91e-02 
1.40e-02 6.12e-02 5.00e-01 -3.73e-02 -1.47e-18 -3.57e-01 0.00e+00 1.65e-02 -4.76e-01 6.59e-02 
1.75e-02 6.78e-02 5.00e-01 -3.81e-02 -2.93e-18 -3.48e-01 0.00e+00 1.12e-02 -4.64e-01 4.46e-02 
2.10e-02 7.47e-02 5.00e-01 -4.27e-02 -1.64e-18 -3.39e-01 0.00e+00 6.33e-03 -4.52e-01 2.53e-02 
2.45e-02 8.19e-02 5.00e-01 -4.38e-02 -3.40e-18 -3.30e-01 0.00e+00 1.94e-03 -4.41e-01 7.77e-03 
2.80e-02 8.93e-02 5.00e-01 -4.82e-02 -1.86e-18 -3.22e-01 0.00e+00 -2.02e-03 -4.29e-01 -8.07e-03 
3.15e-02 9.68e-02 5.00e-01 -4.93e-02 -3.83e-18 -3.14e-01 0.00e+00 -5.57e-03 -4.19e-01 -2.23e-02 
3.50e-02 1.05e-01 5.00e-01 -5.34e-02 -2.09e-18 -3.06e-01 0.00e+00 -8.75e-03 -4.08e-01 -3.50e-02 
3.85e-02 1.12e-01 5.00e-01 -5.45e-02 -4.21e-18 -2.99e-01 0.00e+00 -1.16e-02 -3.98e-01 -4.63e-02 
4.20e-02 1.20e-01 5.00e-01 -5.83e-02 -2.33e-18 -2.91e-01 0.00e+00 -1.40e-02 -3.88e-01 -5.61e-02 
4.55e-02 1.28e-01 5.00e-01 -5.93e-02 -4.55e-18 -2.84e-01 0.00e+00 -1.62e-02 -3.79e-01 -6.47e-02 
4.90e-02 1.36e-01 5.00e-01 -6.27e-02 -2.57e-18 -2.77e-01 0.00e+00 -1.80e-02 -3.70e-01 -7.20e-02 
5.25e-02 1.44e-01 5.00e-01 -6.36e-02 -4.84e-18 -2.71e-01 0.00e+00 -1.95e-02 -3.61e-01 -7.82e-02 
5.60e-02 1.52e-01 5.00e-01 -6.66e-02 -2.80e-18 -2.64e-01 0.00e+00 -2.08e-02 -3.52e-01 -8.32e-02 
5.95e-02 1.60e-01 5.00e-01 -6.73e-02 -5.08e-18 -2.57e-01 0.00e+00 -2.18e-02 -3.43e-01 -8.72e-02 
6.30e-02 1.68e-01 5.00e-01 -6.98e-02 -3.00e-18 -2.51e-01 0.00e+00 -2.25e-02 -3.34e-01 -9.02e-02 
6.65e-02 1.76e-01 5.00e-01 -7.03e-02 -5.26e-18 -2.45e-01 0.00e+00 -2.31e-02 -3.26e-01 -9.22e-02 
7.00e-02 1.83e-01 5.00e-01 -7.24e-02 -3.17e-18 -2.38e-01 0.00e+00 -2.34e-02 -3.18e-01 -9.35e-02 
7.35e-02 1.90e-01 5.00e-01 -7.26e-02 -5.39e-18 -2.33e-01 0.00e+00 -2.35e-02 -3.10e-01 -9.40e-02 
7.70e-02 1.97e-01 5.00e-01 -7.42e-02 -3.31e-18 -2.26e-01 0.00e+00 -2.34e-02 -3.02e-01 -9.38e-02 
8.05e-02 2.04e-01 5.00e-01 -7.41e-02 -5.47e-18 -2.21e-01 0.00e+00 -2.32e-02 -2.94e-01 -9.29e-02 
8.40e-02 2.10e-01 5.00e-01 -7.52e-02 -3.42e-18 -2.15e-01 0.00e+00 -2.29e-02 -2.86e-01 -9.15e-02 
8.75e-02 2.17e-01 5.00e-01 -7.49e-02 -5.49e-18 -2.09e-01 0.00e+00 -2.24e-02 -2.79e-01 -8.97e-02 
9.10e-02 2.23e-01 5.00e-01 -7.56e-02 -3.48e-18 -2.04e-01 0.00e+00 -2.19e-02 -2.71e-01 -8.74e-02 
9.45e-02 2.28e-01 5.00e-01 -7.49e-02 -5.47e-18 -1.98e-01 0.00e+00 -2.12e-02 -2.64e-01 -8.48e-02 
9.80e-02 2.33e-01 5.00e-01 -7.52e-02 -3.51e-18 -1.93e-01 0.00e+00 -2.05e-02 -2.57e-01 -8.20e-02 
1.02e-01 2.38e-01 5.00e-01 -7.43e-02 -5.41e-18 -1.88e-01 0.00e+00 -1.97e-02 -2.50e-01 -7.89e-02 
1.05e-01 2.43e-01 5.00e-01 -7.42e-02 -3.50e-18 -1.82e-01 0.00e+00 -1.89e-02 -2.43e-01 -7.56e-02 
1.08e-01 2.47e-01 5.00e-01 -7.31e-02 -5.30e-18 -1.78e-01 0.00e+00 -1.81e-02 -2.37e-01 -7.22e-02 
1.12e-01 2.51e-01 5.00e-01 -7.27e-02 -3.46e-18 -1.72e-01 0.00e+00 -1.72e-02 -2.30e-01 -6.88e-02 
1.16e-01 2.55e-01 5.00e-01 -7.13e-02 -5.16e-18 -1.68e-01 0.00e+00 -1.63e-02 -2.24e-01 -6.53e-02 
1.19e-01 2.59e-01 5.00e-01 -7.07e-02 -3.39e-18 -1.63e-01 0.00e+00 -1.54e-02 -2.17e-01 -6.18e-02 
1.22e-01 2.62e-01 5.00e-01 -6.92e-02 -5.00e-18 -1.58e-01 0.00e+00 -1.46e-02 -2.11e-01 -5.83e-02 
1.26e-01 2.65e-01 5.00e-01 -6.83e-02 -3.29e-18 -1.54e-01 0.00e+00 -1.37e-02 -2.05e-01 -5.48e-02 
1.30e-01 2.67e-01 5.00e-01 -6.67e-02 -4.81e-18 -1.49e-01 0.00e+00 -1.29e-02 -1.99e-01 -5.14e-02 
1.33e-01 2.69e-01 5.00e-01 -6.57e-02 -3.18e-18 -1.45e-01 0.00e+00 -1.20e-02 -1.93e-01 -4.81e-02 
1.37e-01 2.72e-01 5.00e-01 -6.39e-02 -4.61e-18 -1.41e-01 0.00e+00 -1.12e-02 -1.87e-01 -4.49e-02 
1.40e-01 2.73e-01 5.00e-01 -6.28e-02 -3.05e-18 -1.36e-01 0.00e+00 -1.04e-02 -1.82e-01 -4.17e-02 
1.44e-01 2.75e-01 5.00e-01 -6.10e-02 -4.39e-18 -1.32e-01 0.00e+00 -9.66e-03 -1.76e-01 -3.87e-02 
1.47e-01 2.77e-01 5.00e-01 -5.97e-02 -2.92e-18 -1.28e-01 0.00e+00 -8.92e-03 -1.71e-01 -3.57e-02 
1.50e-01 2.78e-01 5.00e-01 -5.79e-02 -4.17e-18 -1.24e-01 0.00e+00 -8.21e-03 -1.66e-01 -3.28e-02 
1.54e-01 2.79e-01 5.00e-01 -5.66e-02 -2.77e-18 -1.20e-01 0.00e+00 -7.51e-03 -1.60e-01 -3.01e-02 
1.58e-01 2.80e-01 5.00e-01 -5.48e-02 -3.94e-18 -1.16e-01 0.00e+00 -6.84e-03 -1.55e-01 -2.74e-02 
1.61e-01 2.81e-01 5.00e-01 -5.34e-02 -2.62e-18 -1.13e-01 0.00e+00 -6.20e-03 -1.50e-01 -2.48e-02 
1.65e-01 2.82e-01 5.00e-01 -5.16e-02 -3.72e-18 -1.09e-01 0.00e+00 -5.57e-03 -1.45e-01 -2.23e-02 
1.68e-01 2.82e-01 5.00e-01 -5.03e-02 -2.47e-18 -1.05e-01 0.00e+00 -4.97e-03 -1.41e-01 -1.99e-02 
1.72e-01 2.83e-01 5.00e-01 -4.85e-02 -3.49e-18 -1.02e-01 0.00e+00 -4.39e-03 -1.36e-01 -1.75e-02 
1.75e-01 2.83e-01 5.00e-01 -4.71e-02 -2.32e-18 -9.84e-02 0.00e+00 -3.82e-03 -1.31e-01 -1.53e-02 
1.78e-01 2.84e-01 5.00e-01 -4.54e-02 -3.27e-18 -9.51e-02 0.00e+00 -3.27e-03 -1.27e-01 -1.31e-02 
1.82e-01 2.84e-01 5.00e-01 -4.40e-02 -2.17e-18 -9.17e-02 0.00e+00 -2.75e-03 -1.22e-01 -1.10e-02 
1.85e-01 2.85e-01 5.00e-01 -4.24e-02 -3.06e-18 -8.86e-02 0.00e+00 -2.23e-03 -1.18e-01 -8.93e-03 
1.89e-01 2.85e-01 5.00e-01 -4.10e-02 -2.02e-18 -8.53e-02 0.00e+00 -1.73e-03 -1.14e-01 -6.93e-03 
1.93e-01 2.85e-01 5.00e-01 -3.94e-02 -2.85e-18 -8.22e-02 0.00e+00 -1.25e-03 -1.10e-01 -5.00e-03 
1.96e-01 2.85e-01 5.00e-01 -3.81e-02 -1.88e-18 -7.91e-02 0.00e+00 -7.79e-04 -1.05e-01 -3.12e-03 
2.00e-01 2.85e-01 5.00e-01 -3.66e-02 -2.65e-18 -7.61e-02 0.00e+00 -3.22e-04 -1.02e-01 -1.29e-03 
2.03e-01 2.86e-01 5.00e-01 -3.53e-02 -1.74e-18 -7.31e-02 0.00e+00 1.23e-04 -9.75e-02 4.93e-04 
2.07e-01 2.86e-01 5.00e-01 -3.38e-02 -2.45e-18 -7.03e-02 0.00e+00 5.57e-04 -9.37e-02 2.23e-03 
2.10e-01 2.86e-01 5.00e-01 -3.26e-02 -1.60e-18 -6.74e-02 0.00e+00 9.80e-04 -8.98e-02 3.92e-03 
2.13e-01 2.86e-01 5.00e-01 -3.11e-02 -2.26e-18 -6.46e-02 0.00e+00 1.39e-03 -8.62e-02 5.57e-03 
2.17e-01 2.86e-01 5.00e-01 -2.99e-02 -1.47e-18 -6.18e-02 0.00e+00 1.79e-03 -8.25e-02 7.18e-03 
2.21e-01 2.86e-01 4.99e-01 -2.85e-02 -2.08e-18 -5.92e-02 0.00e+00 2.19e-03 -7.89e-02 8.75e-03 
2.24e-01 2.86e-01 4.99e-01 -2.74e-02 -1.34e-18 -5.65e-02 0.00e+00 2.57e-03 -7.53e-02 1.03e-02 
2.28e-01 2.87e-01 4.99e-01 -2.60e-02 -1.91e-18 -5.40e-02 0.00e+00 2.95e-03 -7.20e-02 1.18e-02 
2.31e-01 2.87e-01 4.99e-01 -2.49e-02 -1.21e-18 -5.14e-02 0.00e+00 3.31e-03 -6.85e-02 1.32e-02 
2.35e-01 2.87e-01 4.99e-01 -2.36e-02 -1.74e-18 -4.89e-02 0.00e+00 3.67e-03 -6.52e-02 1.47e-02 
2.38e-01 2.87e-01 4.99e-01 -2.25e-02 -1.09e-18 -4.64e-02 0.00e+00 4.02e-03 -6.19e-02 1.61e-02 
2.41e-01 2.87e-01 4.98e-01 -2.13e-02 -1.58e-18 -4.41e-02 0.00e+00 4.36e-03 -5.88e-02 1.74e-02 
2.45e-01 2.87e-01 4.96e-01 -2.02e-02 -9.76e-19 -4.17e-02 0.00e+00 4.70e-03 -5.56e-02 1.88e-02 
2.48e-01 2.87e-01 4.94e-01 -1.91e-02 -1.42e-18 -3.94e-02 0.00e+00 5.02e-03 -5.26e-02 2.01e-02 
2.52e-01 2.87e-01 4.93e-01 -1.80e-02 -8.62e-19 -3.71e-02 0.00e+00 5.34e-03 -4.95e-02 2.14e-02 
2.56e-01 2.87e-01 4.92e-01 -1.69e-02 -1.28e-18 -3.49e-02 0.00e+00 5.65e-03 -4.66e-02 2.26e-02 
2.59e-01 2.87e-01 4.77e-01 -1.59e-02 -7.52e-19 -3.27e-02 0.00e+00 5.95e-03 -4.36e-02 2.38e-02 
2.63e-01 2.87e-01 4.66e-01 -1.48e-02 -1.13e-18 -3.06e-02 0.00e+00 6.23e-03 -4.08e-02 2.49e-02 
2.66e-01 2.88e-01 4.60e-01 -1.39e-02 -6.46e-19 -2.85e-02 0.00e+00 6.50e-03 -3.80e-02 2.60e-02 
2.70e-01 2.88e-01 4.58e-01 -1.28e-02 -9.97e-19 -2.65e-02 0.00e+00 6.76e-03 -3.53e-02 2.70e-02 
2.73e-01 2.88e-01 4.42e-01 -1.19e-02 -5.43e-19 -2.44e-02 0.00e+00 7.01e-03 -3.26e-02 2.80e-02 
2.77e-01 2.88e-01 4.40e-01 -1.09e-02 -8.66e-19 -2.25e-02 0.00e+00 7.25e-03 -3.00e-02 2.90e-02 
2.80e-01 2.88e-01 4.39e-01 -1.00e-02 -4.44e-19 -2.05e-02 0.00e+00 7.49e-03 -2.74e-02 2.99e-02 
2.84e-01 2.88e-01 4.27e-01 -9.05e-03 -7.41e-19 -1.87e-02 0.00e+00 7.71e-03 -2.49e-02 3.08e-02 
2.87e-01 2.88e-01 4.27e-01 -8.19e-03 -3.48e-19 -1.68e-02 0.00e+00 7.93e-03 -2.24e-02 3.17e-02 
2.90e-01 2.88e-01 4.22e-01 -7.27e-03 -6.21e-19 -1.50e-02 0.00e+00 8.14e-03 -2.00e-02 3.25e-02 
2.94e-01 2.88e-01 4.22e-01 -6.44e-03 -2.55e-19 -1.32e-02 0.00e+00 8.35e-03 -1.76e-02 3.34e-02 
2.97e-01 2.88e-01 4.11e-01 -5.56e-03 -5.06e-19 -1.15e-02 0.00e+00 8.54e-03 -1.53e-02 3.42e-02 
3.01e-01 2.89e-01 4.11e-01 -4.76e-03 -1.66e-19 -9.72e-03 0.00e+00 8.73e-03 -1.30e-02 3.49e-02 
3.04e-01 2.89e-01 4.09e-01 -3.92e-03 -3.95e-19 -8.07e-03 0.00e+00 8.92e-03 -1.08e-02 3.57e-02 
3.08e-01 2.89e-01 4.01e-01 -3.15e-03 -8.00e-20 -6.41e-03 0.00e+00 9.09e-03 -8.55e-03 3.64e-02 
3.11e-01 2.89e-01 4.01e-01 -2.34e-03 -2.90e-19 -4.82e-03 0.00e+00 9.26e-03 -6.43e-03 3.71e-02 
3.15e-01 2.89e-01 3.97e-01 -1.60e-03 3.10e-21 -3.23e-03 0.00e+00 9.43e-03 -4.31e-03 3.77e-02 
3.19e-01 2.89e-01 3.94e-01 -8.26e-04 -1.89e-19 -1.71e-03 0.00e+00 9.59e-03 -2.28e-03 3.84e-02 
3.22e-01 2.90e-01 3.91e-01 -1.16e-04 8.33e-20 -1.92e-04 0.00e+00 9.75e-03 -2.56e-04 3.90e-02 
3.26e-01 2.90e-01 3.88e-01 6.30e-04 -9.23e-20 1.27e-03 0.00e+00 9.89e-03 1.69e-03 3.96e-02 
3.29e-01 2.90e-01 3.83e-01 1.31e-03 1.61e-19 2.72e-03 0.00e+00 1.00e-02 3.63e-03 4.01e-02 
3.33e-01 2.90e-01 3.81e-01 2.03e-03 3.41e-22 4.12e-03 0.00e+00 1.02e-02 5.49e-03 4.07e-02 
3.36e-01 2.91e-01 3.80e-01 2.69e-03 2.35e-19 5.51e-03 0.00e+00 1.03e-02 7.35e-03 4.12e-02 
3.40e-01 2.91e-01 3.80e-01 3.38e-03 8.91e-20 6.85e-03 0.00e+00 1.04e-02 9.13e-03 4.17e-02 
3.43e-01 2.91e-01 3.80e-01 4.01e-03 3.07e-19 8.18e-03 0.00e+00 1.06e-02 1.09e-02 4.23e-02 
3.47e-01 2.92e-01 3.80e-01 4.67e-03 1.74e-19 9.46e-03 0.00e+00 1.07e-02 1.26e-02 4.28e-02 
3.50e-01 2.92e-01 3.80e-01 5.29e-03 3.77e-19 1.07e-02 0.00e+00 1.08e-02 1.43e-02 4.33e-02 
3.53e-01 2.92e-01 3.80e-01 5.92e-03 2.56e-19 1.20e-02 0.00e+00 1.09e-02 1.59e-02 4.38e-02 
3.57e-01 2.93e-01 3.80e-01 6.51e-03 4.44e-19 1.32e-02 0.00e+00 1.11e-02 1.76e-02 4.43e-02 
3.60e-01 2.93e-01 3.80e-01 7.12e-03 3.35e-19 1.43e-02 0.00e+00 1.12e-02 1.91e-02 4.48e-02 
3.64e-01 2.94e-01 3.80e-01 7.69e-03 5.10e-19 1.55e-02 0.00e+00 1.13e-02 2.07e-02 4.52e-02 
3.67e-01 2.94e-01 3.80e-01 8.28e-03 4.10e-19 1.66e-02 0.00e+00 1.14e-02 2.22e-02 4.57e-02 
3.71e-01 2.95e-01 3.80e-01 8.83e-03 5.73e-19 1.77e-02 0.00e+00 1.15e-02 2.36e-02 4.61e-02 
3.74e-01 2.95e-01 3.80e-01 9.40e-03 4.83e-19 1.88e-02 0.00e+00 1.16e-02 2.51e-02 4.66e-02 
3.78e-01 2.96e-01 3.80e-01 9.93e-03 6.34e-19 1.98e-02 0.00e+00 1.17e-02 2.65e-02 4.70e-02 
3.82e-01 2.96e-01 3.80e-01 1.05e-02 5.52e-19 2.09e-02 0.00e+00 1.18e-02 2.78e-02 4.74e-02 
3.85e-01 2.97e-01 3.80e-01 1.10e-02 6.93e-19 2.19e-02 0.00e+00 1.19e-02 2.92e-02 4.78e-02 
3.89e-01 2.97e-01 3.80e-01 1.15e-02 6.19e-19 2.28e-02 0.00e+00 1.20e-02 3.05e-02 4.81e-02 
3.92e-01 2.98e-01 3.80e-01 1.20e-02 7.50e-19 2.38e-02 0.00e+00 1.21e-02 3.17e-02 4.85e-02 
3.96e-01 2.98e-01 3.80e-01 1.25e-02 6.83e-19 2.47e-02 0.00e+00 1.22e-02 3.30e-02 4.88e-02 
3.99e-01 2.99e-01 3.80e-01 1.30e-02 8.05e-19 2.56e-02 0.00e+00 1.23e-02 3.42e-02 4.92e-02 
4.03e-01 2.99e-01 3.80e-01 1.35e-02 7.45e-19 2.65e-02 0.00e+00 1.24e-02 3.54e-02 4.95e-02 
4.06e-01 3.00e-01 3.80e-01 1.39e-02 8.58e-19 2.74e-02 0.00e+00 1.25e-02 3.65e-02 4.98e-02 
4.10e-01 3.00e-01 3.80e-01 1.44e-02 8.04e-19 2.82e-02 0.00e+00 1.25e-02 3.77e-02 5.01e-02 
4.13e-01 3.01e-01 3.80e-01 1.48e-02 9.09e-19 2.91e-02 0.00e+00 1.26e-02 3.88e-02 5.04e-02 
4.16e-01 3.01e-01 3.80e-01 1.53e-02 8.61e-19 2.99e-02 0.00e+00 1.27e-02 3.98e-02 5.07e-02 
4.20e-01 3.02e-01 3.80e-01 1.57e-02 9.59e-19 3.07e-02 0.00e+00 1.27e-02 4.09e-02 5.09e-02 
4.23e-01 3.02e-01 3.80e-01 1.61e-02 9.16e-19 3.14e-02 0.00e+00 1.28e-02 4.19e-02 5.12e-02 
4.27e-01 3.03e-01 3.80e-01 1.66e-02 1.01e-18 3.22e-02 0.00e+00 1.29e-02 4.29e-02 5.14e-02 
4.30e-01 3.03e-01 3.80e-01 1.70e-02 9.68e-19 3.29e-02 0.00e+00 1.29e-02 4.39e-02 5.17e-02 
4.34e-01 3.03e-01 3.80e-01 1.74e-02 1.05e-18 3.36e-02 0.00e+00 1.30e-02 4.48e-02 5.19e-02 
4.38e-01 3.04e-01 3.80e-01 1.78e-02 1.02e-18 3.43e-02 0.00e+00 1.30e-02 4.57e-02 5.21e-02 
4.41e-01 3.04e-01 3.80e-01 1.81e-02 1.10e-18 3.50e-02 0.00e+00 1.31e-02 4.66e-02 5.23e-02 
4.45e-01 3.05e-01 3.80e-01 1.85e-02 1.07e-18 3.56e-02 0.00e+00 1.31e-02 4.75e-02 5.25e-02 
4.48e-01 3.05e-01 3.80e-01 1.89e-02 1.14e-18 3.63e-02 0.00e+00 1.32e-02 4.84e-02 5.27e-02 
4.52e-01 3.06e-01 3.80e-01 1.92e-02 1.11e-18 3.69e-02 0.00e+00 1.32e-02 4.92e-02 5.29e-02 
4.55e-01 3.06e-01 3.80e-01 1.96e-02 1.18e-18 3.75e-02 0.00e+00 1.33e-02 5.00e-02 5.31e-02 
4.59e-01 3.06e-01 3.80e-01 1.99e-02 1.15e-18 3.81e-02 0.00e+00 1.33e-02 5.08e-02 5.33e-02 
4.62e-01 3.07e-01 3.80e-01 2.02e-02 1.22e-18 3.87e-02 0.00e+00 1.34e-02 5.16e-02 5.35e-02 
4.66e-01 3.07e-01 3.80e-01 2.06e-02 1.20e-18 3.92e-02 0.00e+00 1.34e-02 5.23e-02 5.36e-02 
4.69e-01 3.08e-01 3.80e-01 2.09e-02 1.25e-18 3.98e-02 0.00e+00 1.34e-02 5.31e-02 5.38e-02 
4.73e-01 3.08e-01 3.80e-01 2.12e-02 1.24e-18 4.03e-02 0.00e+00 1.35e-02 5.38e-02 5.39e-02 
4.76e-01 3.08e-01 3.80e-01 2.15e-02 1.29e-18 4.09e-02 0.00e+00 1.35e-02 5.45e-02 5.41e-02 
4.80e-01 3.09e-01 3.80e-01 2.18e-02 1.27e-18 4.14e-02 0.00e+00 1.36e-02 5.51e-02 5.42e-02 
4.83e-01 3.09e-01 3.80e-01 2.21e-02 1.32e-18 4.19e-02 0.00e+00 1.36e-02 5.58e-02 5.44e-02 
4.86e-01 3.09e-01 3.80e-01 2.24e-02 1.31e-18 4.23e-02 0.00e+00 1.36e-02 5.65e-02 5.45e-02 
4.90e-01 3.10e-01 3.80e-01 2.26e-02 1.36e-18 4.28e-02 0.00e+00 1.37e-02 5.71e-02 5.46e-02 
4.93e-01 3.10e-01 3.80e-01 2.29e-02 1.34e-18 4.33e-02 0.00e+00 1.37e-02 5.77e-02 5.48e-02 
4.97e-01 3.10e-01 3.80e-01 2.32e-02 1.39e-18 4.37e-02 0.00e+00 1.37e-02 5.83e-02 5.49e-02 
5.01e-01 3.11e-01 3.80e-01 2.34e-02 1.38e-18 4.42e-02 0.00e+00 1.38e-02 5.89e-02 5.50e-02 
5.04e-01 3.11e-01 3.80e-01 2.37e-02 1.42e-18 4.46e-02 0.00e+00 1.38e-02 5.94e-02 5.51e-02 
5.08e-01 3.11e-01 3.80e-01 2.39e-02 1.41e-18 4.50e-02 0.00e+00 1.38e-02 6.00e-02 5.52e-02 
5.11e-01 3.11e-01 3.80e-01 2.42e-02 1.44e-18 4.54e-02 0.00e+00 1.38e-02 6.05e-02 5.54e-02 
5.14e-01 3.12e-01 3.80e-01 2.44e-02 1.44e-18 4.58e-02 0.00e+00 1.39e-02 6.10e-02 5.55e-02 
5.18e-01 3.12e-01 3.80e-01 2.46e-02 1.47e-18 4.62e-02 0.00e+00 1.39e-02 6.16e-02 5.56e-02 
5.21e-01 3.12e-01 3.80e-01 2.48e-02 1.46e-18 4.65e-02 0.00e+00 1.39e-02 6.21e-02 5.57e-02 
5.25e-01 3.12e-01 3.80e-01 2.51e-02 1.50e-18 4.69e-02 0.00e+00 1.39e-02 6.25e-02 5.58e-02 
5.28e-01 3.13e-01 3.80e-01 2.53e-02 1.49e-18 4.73e-02 0.00e+00 1.40e-02 6.30e-02 5.59e-02 
5.32e-01 3.13e-01 3.80e-01 2.55e-02 1.52e-18 4.76e-02 0.00e+00 1.40e-02 6.35e-02 5.59e-02 
5.35e-01 3.13e-01 3.80e-01 2.57e-02 1.52e-18 4.79e-02 0.00e+00 1.40e-02 6.39e-02 5.60e-02 
5.39e-01 3.13e-01 3.80e-01 2.59e-02 1.54e-18 4.83e-02 0.00e+00 1.40e-02 6.44e-02 5.61e-02 
5.42e-01 3.14e-01 3.80e-01 2.61e-02 1.54e-18 4.86e-02 0.00e+00 1.41e-02 6.48e-02 5.62e-02 
5.46e-01 3.14e-01 3.80e-01 2.63e-02 1.57e-18 4.89e-02 0.00e+00 1.41e-02 6.52e-02 5.63e-02 
5.49e-01 3.14e-01 3.80e-01 2.64e-02 1.56e-18 4.92e-02 0.00e+00 1.41e-02 6.56e-02 5.64e-02 
5.53e-01 3.14e-01 3.80e-01 2.66e-02 1.59e-18 4.95e-02 0.00e+00 1.41e-02 6.60e-02 5.64e-02 
5.56e-01 3.14e-01 3.80e-01 2.68e-02 1.58e-18 4.98e-02 0.00e+00 1.41e-02 6.64e-02 5.65e-02 
5.60e-01 3.15e-01 3.80e-01 2.70e-02 1.61e-18 5.01e-02 0.00e+00 1.41e-02 6.67e-02 5.66e-02 
5.64e-01 3.15e-01 3.80e-01 2.71e-02 1.61e-18 5.03e-02 0.00e+00 1.42e-02 6.71e-02 5.67e-02 
5.67e-01 3.15e-01 3.80e-01 2.73e-02 1.63e-18 5.06e-02 0.00e+00 1.42e-02 6.75e-02 5.67e-02 
5.71e-01 3.15e-01 3.80e-01 2.74e-02 1.63e-18 5.09e-02 0.00e+00 1.42e-02 6.78e-02 5.68e-02 
5.74e-01 3.15e-01 3.80e-01 2.76e-02 1.64e-18 5.11e-02 0.00e+00 1.42e-02 6.81e-02 5.69e-02 
5.78e-01 3.15e-01 3.80e-01 2.77e-02 1.64e-18 5.13e-02 0.00e+00 1.42e-02 6.85e-02 5.69e-02 
5.81e-01 3.16e-01 3.80e-01 2.79e-02 1.66e-18 5.16e-02 0.00e+00 1.42e-02 6.88e-02 5.70e-02 
5.85e-01 3.16e-01 3.80e-01 2.80e-02 1.66e-18 5.18e-02 0.00e+00 1.43e-02 6.91e-02 5.70e-02 
5.88e-01 3.16e-01 3.80e-01 2.82e-02 1.68e-18 5.20e-02 0.00e+00 1.43e-02 6.94e-02 5.71e-02 
5.92e-01 3.16e-01 3.80e-01 2.83e-02 1.68e-18 5.23e-02 0.00e+00 1.43e-02 6.97e-02 5.72e-02 
5.95e-01 3.16e-01 3.80e-01 2.84e-02 1.69e-18 5.25e-02 0.00e+00 1.43e-02 7.00e-02 5.72e-02 
5.99e-01 3.16e-01 3.80e-01 2.86e-02 1.69e-18 5.27e-02 0.00e+00 1.43e-02 7.02e-02 5.73e-02 
6.02e-01 3.16e-01 3.80e-01 2.87e-02 1.71e-18 5.29e-02 0.00e+00 1.43e-02 7.05e-02 5.73e-02 
6.06e-01 3.17e-01 3.80e-01 2.88e-02 1.71e-18 5.31e-02 0.00e+00 1.43e-02 7.08e-02 5.74e-02 
6.09e-01 3.17e-01 3.80e-01 2.89e-02 1.72e-18 5.33e-02 0.00e+00 1.43e-02 7.10e-02 5.74e-02 
6.13e-01 3.17e-01 3.80e-01 2.91e-02 1.72e-18 5.35e-02 0.00e+00 1.44e-02 7.13e-02 5.74e-02 
6.16e-01 3.17e-01 3.80e-01 2.92e-02 1.74e-18 5.36e-02 0.00e+00 1.44e-02 7.15e-02 5.75e-02 
6.20e-01 3.17e-01 3.80e-01 2.93e-02 1.74e-18 5.38e-02 0.00e+00 1.44e-02 7.18e-02 5.75e-02 
6.23e-01 3.17e-01 3.80e-01 2.94e-02 1.75e-18 5.40e-02 0.00e+00 1.44e-02 7.20e-02 5.76e-02 
6.27e-01 3.17e-01 3.80e-01 2.95e-02 1.75e-18 5.42e-02 0.00e+00 1.44e-02 7.22e-02 5.76e-02 
6.30e-01 3.18e-01 3.80e-01 2.96e-02 1.76e-18 5.43e-02 0.00e+00 1.44e-02 7.24e-02 5.76e-02 
6.34e-01 3.18e-01 3.80e-01 2.97e-02 1.76e-18 5.45e-02 0.00e+00 1.44e-02 7.26e-02 5.77e-02 
6.37e-01 3.18e-01 3.80e-01 2.98e-02 1.77e-18 5.46e-02 0.00e+00 1.44e-02 7.28e-02 5.77e-02 
6.40e-01 3.18e-01 3.80e-01 2.99e-02 1.78e-18 5.48e-02 0.00e+00 1.44e-02 7.30e-02 5.78e-02 
6.44e-01 3.18e-01 3.80e-01 3.00e-02 1.79e-18 5.49e-02 0.00e+00 1.44e-02 7.32e-02 5.78e-02 
6.47e-01 3.18e-01 3.80e-01 3.01e-02 1.79e-18 5.51e-02 0.00e+00 1.45e-02 7.34e-02 5.78e-02 
6.51e-01 3.18e-01 3.80e-01 3.02e-02 1.80e-18 5.52e-02 0.00e+00 1.45e-02 7.36e-02 5.79e-02 
6.54e-01 3.18e-01 3.80e-01 3.02e-02 1.80e-18 5.53e-02 0.00e+00 1.45e-02 7.38e-02 5.79e-02 
6.58e-01 3.18e-01 3.80e-01 3.03e-02 1.81e-18 5.55e-02 0.00e+00 1.45e-02 7.40e-02 5.79e-02 
6.61e-01 3.19e-01 3.80e-01 3.04e-02 1.81e-18 5.56e-02 0.00e+00 1.45e-02 7.41e-02 5.79e-02 
6.65e-01 3.19e-01 3.80e-01 3.05e-02 1.82e-18 5.57e-02 0.00e+00 1.45e-02 7.43e-02 5.80e-02 
6.68e-01 3.19e-01 3.80e-01 3.06e-02 1.82e-18 5.59e-02 0.00e+00 1.45e-02 7.45e-02 5.80e-02 
6.72e-01 3.19e-01 3.80e-01 3.06e-02 1.82e-18 5.60e-02 0.00e+00 1.45e-02 7.46e-02 5.80e-02 
6.75e-01 3.19e-01 3.80e-01 3.07e-02 1.83e-18 5.61e-02 0.00e+00 1.45e-02 7.48e-02 5.80e-02 
6.79e-01 3.19e-01 3.80e-01 3.08e-02 1.83e-18 5.62e-02 0.00e+00 1.45e-02 7.49e-02 5.81e-02 
6.82e-01 3.19e-01 3.80e-01 3.08e-02 1.83e-18 5.63e-02 0.00e+00 1.45e-02 7.51e-02 5.81e-02 
6.86e-01 3.19e-01 3.80e-01 3.09e-02 1.84e-18 5.64e-02 0.00e+00 1.45e-02 7.52e-02 5.81e-02 
6.90e-01 3.19e-01 3.80e-01 3.10e-02 1.84e-18 5.65e-02 0.00e+00 1.45e-02 7.53e-02 5.81e-02 
6.93e-01 3.19e-01 3.80e-01 3.10e-02 1.85e-18 5.66e-02 0.00e+00 1.45e-02 7.55e-02 5.82e-02 
6.97e-01 3.19e-01 3.80e-01 3.11e-02 1.85e-18 5.67e-02 0.00e+00 1.45e-02 7.56e-02 5.82e-02 
7.00e-01 3.19e-01 3.80e-01 3.12e-02 1.86e-18 5.68e-02 0.00e+00 1.46e-02 7.57e-02 5.82e-02 
7.04e-01 3.20e-01 3.80e-01 3.12e-02 1.86e-18 5.69e-02 0.00e+00 1.46e-02 7.59e-02 5.82e-02 
7.07e-01 3.20e-01 3.80e-01 3.13e-02 1.86e-18 5.70e-02 0.00e+00 1.46e-02 7.60e-02 5.82e-02 
7.11e-01 3.20e-01 3.80e-01 3.13e-02 1.86e-18 5.71e-02 0.00e+00 1.46e-02 7.61e-02 5.83e-02 
7.14e-01 3.20e-01 3.80e-01 3.14e-02 1.87e-18 5.72e-02 0.00e+00 1.46e-02 7.62e-02 5.83e-02 
7.18e-01 3.20e-01 3.80e-01 3.14e-02 1.87e-18 5.72e-02 0.00e+00 1.46e-02 7.63e-02 5.83e-02 
7.21e-01 3.20e-01 3.80e-01 3.15e-02 1.88e-18 5.73e-02 0.00e+00 1.46e-02 7.64e-02 5.83e-02 
7.25e-01 3.20e-01 3.80e-01 3.15e-02 1.88e-18 5.74e-02 0.00e+00 1.46e-02 7.65e-02 5.83e-02 
7.28e-01 3.20e-01 3.80e-01 3.16e-02 1.88e-18 5.75e-02 0.00e+00 1.46e-02 7.66e-02 5.83e-02 
7.32e-01 3.20e-01 3.80e-01 3.16e-02 1.88e-18 5.75e-02 0.00e+00 1.46e-02 7.67e-02 5.84e-02 
7.35e-01 3.20e-01 3.80e-01 3.17e-02 1.89e-18 5.76e-02 0.00e+00 1.46e-02 7.68e-02 5.84e-02 
7.39e-01 3.20e-01 3.80e-01 3.17e-02 1.89e-18 5.77e-02 0.00e+00 1.46e-02 7.69e-02 5.84e-02 
7.42e-01 3.20e-01 3.80e-01 3.18e-02 1.89e-18 5.78e-02 0.00e+00 1.46e-02 7.70e-02 5.84e-02 
7.46e-01 3.20e-01 3.80e-01 3.18e-02 1.89e-18 5.78e-02 0.00e+00 1.46e-02 7.71e-02 5.84e-02 
7.49e-01 3.20e-01 3.80e-01 3.19e-02 1.90e-18 5.79e-02 0.00e+00 1.46e-02 7.72e-02 5.84e-02 
7.53e-01 3.20e-01 3.80e-01 3.19e-02 1.90e-18 5.79e-02 0.00e+00 1.46e-02 7.73e-02 5.84e-02 
7.56e-01 3.20e-01 3.80e-01 3.19e-02 1.90e-18 5.80e-02 0.00e+00 1.46e-02 7.73e-02 5.85e-02 
7.60e-01 3.20e-01 3.80e-01 3.20e-02 1.90e-18 5.81e-02 0.00e+00 1.46e-02 7.74e-02 5.85e-02 
7.63e-01 3.20e-01 3.80e-01 3.20e-02 1.91e-18 5.81e-02 0.00e+00 1.46e-02 7.75e-02 5.85e-02 
7.67e-01 3.21e-01 3.80e-01 3.20e-02 1.91e-18 5.82e-02 0.00e+00 1.46e-02 7.76e-02 5.85e-02 
7.70e-01 3.21e-01 3.80e-01 3.21e-02 1.91e-18 5.82e-02 0.00e+00 1.46e-02 7.76e-02 5.85e-02 
7.73e-01 3.21e-01 3.80e-01 3.21e-02 1.91e-18 5.83e-02 0.00e+00 1.46e-02 7.77e-02 5.85e-02 
7.77e-01 3.21e-01 3.80e-01 3.21e-02 1.91e-18 5.83e-02 0.00e+00 1.46e-02 7.78e-02 5.85e-02 
7.80e-01 3.21e-01 3.80e-01 3.22e-02 1.92e-18 5.84e-02 0.00e+00 1.46e-02 7.79e-02 5.85e-02 
7.84e-01 3.21e-01 3.80e-01 3.22e-02 1.92e-18 5.84e-02 0.00e+00 1.46e-02 7.79e-02 5.85e-02 
7.87e-01 3.21e-01 3.80e-01 3.22e-02 1.92e-18 5.85e-02 0.00e+00 1.46e-02 7.80e-02 5.86e-02 
7.91e-01 3.21e-01 3.80e-01 3.23e-02 1.92e-18 5.85e-02 0.00e+00 1.46e-02 7.80e-02 5.86e-02 
7.94e-01 3.21e-01 3.80e-01 3.23e-02 1.92e-18 5.86e-02 0.00e+00 1.46e-02 7.81e-02 5.86e-02 
7.98e-01 3.21e-01 3.80e-01 3.23e-02 1.93e-18 5.86e-02 0.00e+00 1.46e-02 7.82e-02 5.86e-02 
8.01e-01 3.21e-01 3.80e-01 3.23e-02 1.93e-18 5.87e-02 0.00e+00 1.46e-02 7.82e-02 5.86e-02 
8.05e-01 3.21e-01 3.80e-01 3.24e-02 1.93e-18 5.87e-02 0.00e+00 1.47e-02 7.83e-02 5.86e-02 
8.08e-01 3.21e-01 3.80e-01 3.24e-02 1.93e-18 5.87e-02 0.00e+00 1.47e-02 7.83e-02 5.86e-02 
8.12e-01 3.21e-01 3.80e-01 3.24e-02 1.93e-18 5.88e-02 0.00e+00 1.47e-02 7.84e-02 5.86e-02 
8.16e-01 3.21e-01 3.80e-01 3.24e-02 1.93e-18 5.88e-02 0.00e+00 1.47e-02 7.84e-02 5.86e-02 
8.19e-01 3.21e-01 3.80e-01 3.25e-02 1.93e-18 5.89e-02 0.00e+00 1.47e-02 7.85e-02 5.86e-02 
8.23e-01 3.21e-01 3.80e-01 3.25e-02 1.94e-18 5.89e-02 0.00e+00 1.47e-02 7.85e-02 5.87e-02 
8.26e-01 3.21e-01 3.80e-01 3.25e-02 1.94e-18 5.89e-02 0.00e+00 1.47e-02 7.86e-02 5.87e-02 
8.30e-01 3.21e-01 3.80e-01 3.25e-02 1.94e-18 5.90e-02 0.00e+00 1.47e-02 7.86e-02 5.87e-02 
8.33e-01 3.21e-01 3.80e-01 3.26e-02 1.94e-18 5.90e-02 0.00e+00 1.47e-02 7.87e-02 5.87e-02 
8.37e-01 3.21e-01 3.80e-01 3.26e-02 1.94e-18 5.90e-02 0.00e+00 1.47e-02 7.87e-02 5.87e-02 
8.40e-01 3.21e-01 3.80e-01 3.26e-02 1.94e-18 5.91e-02 0.00e+00 1.47e-02 7.88e-02 5.87e-02 
8.44e-01 3.21e-01 3.80e-01 3.26e-02 1.94e-18 5.91e-02 0.00e+00 1.47e-02 7.88e-02 5.87e-02 
8.47e-01 3.21e-01 3.80e-01 3.26e-02 1.94e-18 5.91e-02 0.00e+00 1.47e-02 7.88e-02 5.87e-02 
8.51e-01 3.21e-01 3.80e-01 3.26e-02 1.94e-18 5.92e-02 0.00e+00 1.47e-02 7.89e-02 5.87e-02 
8.54e-01 3.21e-01 3.80e-01 3.27e-02 1.95e-18 5.92e-02 0.00e+00 1.47e-02 7.89e-02 5.87e-02 
8.58e-01 3.21e-01 3.80e-01 3.27e-02 1.95e-18 5.92e-02 0.00e+00 1.47e-02 7.90e-02 5.88e-02 
8.61e-01 3.21e-01 3.80e-01 3.27e-02 1.95e-18 5.93e-02 0.00e+00 1.47e-02 7.90e-02 5.88e-02 
8.65e-01 3.21e-01 3.80e-01 3.27e-02 1.95e-18 5.93e-02 0.00e+00 1.47e-02 7.90e-02 5.88e-02 
8.68e-01 3.21e-01 3.80e-01 3.27e-02 1.95e-18 5.93e-02 0.00e+00 1.47e-02 7.91e-02 5.88e-02 
8.72e-01 3.21e-01 3.80e-01 3.27e-02 1.95e-18 5.93e-02 0.00e+00 1.47e-02 7.91e-02 5.88e-02 
8.75e-01 3.21e-01 3.80e-01 3.28e-02 1.95e-18 5.94e-02 0.00e+00 1.47e-02 7.92e-02 5.88e-02 
8.79e-01 3.21e-01 3.80e-01 3.28e-02 1.95e-18 5.94e-02 0.00e+00 1.47e-02 7.92e-02 5.88e-02 
8.82e-01 3.21e-01 3.80e-01 3.28e-02 1.95e-18 5.94e-02 0.00e+00 1.47e-02 7.92e-02 5.88e-02 
8.86e-01 3.21e-01 3.80e-01 3.28e-02 1.95e-18 5.95e-02 0.00e+00 1.47e-02 7.93e-02 5.89e-02 
8.89e-01 3.21e-01 3.80e-01 3.28e-02 1.95e-18 5.95e-02 0.00e+00 1.47e-02 7.93e-02 5.89e-02 
8.93e-01 3.21e-01 3.80e-01 3.28e-02 1.95e-18 5.95e-02 0.00e+00 1.47e-02 7.93e-02 5.89e-02 
8.96e-01 3.21e-01 3.80e-01 3.28e-02 1.96e-18 5.95e-02 0.00e+00 1.47e-02 7.94e-02 5.89e-02 
8.99e-01 3.21e-01 3.80e-01 3.28e-02 1.96e-18 5.96e-02 0.00e+00 1.47e-02 7.94e-02 5.89e-02 
9.03e-01 3.21e-01 3.80e-01 3.28e-02 1.96e-18 5.96e-02 0.00e+00 1.47e-02 7.94e-02 5.89e-02 
9.06e-01 3.21e-01 3.80e-01 3.28e-02 1.96e-18 5.96e-02 0.00e+00 1.47e-02 7.95e-02 5.90e-02 
9.10e-01 3.21e-01 3.80e-01 3.29e-02 1.96e-18 5.96e-02 0.00e+00 1.47e-02 7.95e-02 5.90e-02 
9.13e-01 3.21e-01 3.80e-01 3.29e-02 1.96e-18 5.97e-02 0.00e+00 1.47e-02 7.95e-02 5.90e-02 
9.17e-01 3.21e-01 3.80e-01 3.29e-02 1.96e-18 5.97e-02 0.00e+00 1.48e-02 7.96e-02 5.90e-02 
9.20e-01 3.21e-01 3.80e-01 3.29e-02 1.96e-18 5.97e-02 0.00e+00 1.48e-02 7.96e-02 5.90e-02 
9.24e-01 3.21e-01 3.80e-01 3.29e-02 1.96e-18 5.97e-02 0.00e+00 1.48e-02 7.96e-02 5.90e-02 
9.27e-01 3.20e-01 3.80e-01 3.29e-02 1.96e-18 5.98e-02 0.00e+00 1.48e-02 7.97e-02 5.91e-02 
9.31e-01 3.20e-01 3.80e-01 3.29e-02 1.96e-18 5.98e-02 0.00e+00 1.48e-02 7.97e-02 5.91e-02 
9.34e-01 3.20e-01 3.80e-01 3.29e-02 1.96e-18 5.98e-02 0.00e+00 1.48e-02 7.97e-02 5.91e-02 
9.38e-01 3.20e-01 3.80e-01 3.29e-02 1.96e-18 5.98e-02 0.00e+00 1.48e-02 7.98e-02 5.91e-02 
9.42e-01 3.20e-01 3.80e-01 3.29e-02 1.96e-18 5.98e-02 0.00e+00 1.48e-02 7.98e-02 5.91e-02 
9.45e-01 3.20e-01 3.80e-01 3.29e-02 1.96e-18 5.99e-02 0.00e+00 1.48e-02 7.98e-02 5.91e-02 
9.49e-01 3.20e-01 3.80e-01 3.30e-02 1.96e-18 5.99e-02 0.00e+00 1.48e-02 7.98e-02 5.92e-02 
9.52e-01 3.20e-01 3.80e-01 3.30e-02 1.96e-18 5.99e-02 0.00e+00 1.48e-02 7.99e-02 5.92e-02 
9.56e-01 3.20e-01 3.80e-01 3.30e-02 1.96e-18 5.99e-02 0.00e+00 1.48e-02 7.99e-02 5.92e-02 
9.59e-01 3.20e-01 3.80e-01 3.30e-02 1.97e-18 5.99e-02 0.00e+00 1.48e-02 7.99e-02 5.92e-02 
9.63e-01 3.20e-01 3.80e-01 3.30e-02 1.97e-18 5.99e-02 0.00e+00 1.48e-02 7.99e-02 5.92e-02 
9.66e-01 3.21e-01 3.80e-01 3.30e-02 1.97e-18 6.00e-02 0.00e+00 1.48e-02 8.00e-02 5.92e-02 
9.70e-01 3.21e-01 3.80e-01 3.30e-02 1.97e-18 6.00e-02 0.00e+00 1.48e-02 8.00e-02 5.92e-02 
9.73e-01 3.21e-01 3.80e-01 3.31e-02 1.97e-18 6.00e-02 0.00e+00 1.48e-02 8.00e-02 5.92e-02 
9.77e-01 3.21e-01 3.80e-01 3.31e-02 1.97e-18 6.00e-02 0.00e+00 1.48e-02 8.00e-02 5.92e-02 
9.80e-01 3.21e-01 3.80e-01 3.31e-02 1.97e-18 6.00e-02 0.00e+00 1.48e-02 8.00e-02 5.92e-02 
9.84e-01 3.21e-01 3.80e-01 3.31e-02 1.97e-18 6.00e-02 0.00e+00 1.48e-02 8.00e-02 5.92e-02 
9.87e-01 3.21e-01 3.80e-01 3.31e-02 1.97e-18 6.00e-02 0.00e+00 1.48e-02 8.00e-02 5.91e-02 
9.91e-01 3.21e-01 3.80e-01 3.32e-02 1.98e-18 6.00e-02 0.00e+00 1.48e-02 8.00e-02 5.91e-02 
9.94e-01 3.22e-01 3.80e-01 3.32e-02 1.98e-18 6.00e-02 0.00e+00 1.48e-02 8.00e-02 5.91e-02 
9.98e-01 3.22e-01 3.80e-01 3.32e-02 1.98e-18 6.00e-02 0.00e+00 1.48e-02 8.00e-02 5.91e-02 
1.00e+00 3.22e-01 3.80e-01 3.33e-02 1.98e-18 6.00e-02 0.00e+00 1.48e-02 8.00e-02 5.90e-02 
1.00e+00 3.22e-01 3.80e-01 3.33e-02 1.98e-18 6.00e-02 0.00e+00 1.47e-02 8.00e-02 5.90e-02 
1.01e+00 3.23e-01 3.82e-01 3.33e-02 1.98e-18 6.00e-02 0.00e+00 1.47e-02 8.00e-02 5.89e-02 
1.01e+00 3.23e-01 3.85e-01 3.33e-02 1.99e-18 5.99e-02 0.00e+00 1.47e-02 7.99e-02 5.89e-02 
1.02e+00 3.23e-01 3.86e-01 3.34e-02 1.99e-18 5.99e-02 0.00e+00 1.47e-02 7.99e-02 5.90e-02 
1.02e+00 3.24e-01 3.88e-01 3.34e-02 1.99e-18 5.99e-02 0.00e+00 1.47e-02 7.99e-02 5.90e-02 
1.02e+00 3.24e-01 3.92e-01 3.35e-02 1.99e-18 5.99e-02 0.00e+00 1.48e-02 7.99e-02 5.90e-02 
1.03e+00 3.25e-01 3.95e-01 3.35e-02 1.99e-18 5.99e-02 0.00e+00 1.48e-02 7.98e-02 5.91e-02 
1.03e+00 3.25e-01 3.97e-01 3.35e-02 2.00e-18 5.98e-02 0.00e+00 1.48e-02 7.98e-02 5.91e-02 
1.03e+00 3.25e-01 4.01e-01 3.36e-02 2.00e-18 5.98e-02 0.00e+00 1.48e-02 7.97e-02 5.92e-02 
1.04e+00 3.26e-01 4.02e-01 3.36e-02 2.00e-18 5.98e-02 0.00e+00 1.48e-02 7.97e-02 5.92e-02 
1.04e+00 3.26e-01 4.07e-01 3.37e-02 2.00e-18 5.98e-02 0.00e+00 1.48e-02 7.97e-02 5.93e-02 
1.04e+00 3.27e-01 4.09e-01 3.37e-02 2.01e-18 5.97e-02 0.00e+00 1.48e-02 7.96e-02 5.94e-02 
1.05e+00 3.27e-01 4.15e-01 3.38e-02 2.01e-18 5.97e-02 0.00e+00 1.49e-02 7.96e-02 5.95e-02 
1.05e+00 3.28e-01 4.16e-01 3.38e-02 2.01e-18 5.97e-02 0.00e+00 1.49e-02 7.95e-02 5.96e-02 
1.05e+00 3.28e-01 4.22e-01 3.38e-02 2.02e-18 5.96e-02 0.00e+00 1.49e-02 7.95e-02 5.97e-02 
1.06e+00 3.29e-01 4.24e-01 3.39e-02 2.02e-18 5.96e-02 0.00e+00 1.49e-02 7.94e-02 5.98e-02 
1.06e+00 3.30e-01 4.24e-01 3.39e-02 2.02e-18 5.95e-02 0.00e+00 1.50e-02 7.94e-02 5.98e-02 
1.06e+00 3.30e-01 4.28e-01 3.40e-02 2.02e-18 5.95e-02 0.00e+00 1.50e-02 7.93e-02 5.99e-02 
1.07e+00 3.31e-01 4.30e-01 3.40e-02 2.03e-18 5.95e-02 0.00e+00 1.50e-02 7.93e-02 5.99e-02 
1.07e+00 3.31e-01 4.33e-01 3.41e-02 2.03e-18 5.94e-02 0.00e+00 1.50e-02 7.92e-02 6.00e-02 
1.07e+00 3.32e-01 4.43e-01 3.41e-02 2.03e-18 5.94e-02 0.00e+00 1.50e-02 7.92e-02 6.01e-02 
1.08e+00 3.32e-01 4.43e-01 3.41e-02 2.03e-18 5.94e-02 0.00e+00 1.51e-02 7.92e-02 6.02e-02 
1.08e+00 3.33e-01 4.47e-01 3.42e-02 2.04e-18 5.93e-02 0.00e+00 1.51e-02 7.91e-02 6.03e-02 
1.08e+00 3.33e-01 4.48e-01 3.42e-02 2.04e-18 5.93e-02 0.00e+00 1.51e-02 7.91e-02 6.04e-02 
1.09e+00 3.33e-01 4.61e-01 3.42e-02 2.04e-18 5.93e-02 0.00e+00 1.51e-02 7.90e-02 6.06e-02 
1.09e+00 3.34e-01 4.61e-01 3.43e-02 2.04e-18 5.92e-02 0.00e+00 1.52e-02 7.90e-02 6.07e-02 
1.10e+00 3.34e-01 4.67e-01 3.43e-02 2.04e-18 5.92e-02 0.00e+00 1.52e-02 7.89e-02 6.09e-02 
1.10e+00 3.35e-01 4.69e-01 3.43e-02 2.04e-18 5.92e-02 0.00e+00 1.53e-02 7.89e-02 6.10e-02 
1.10e+00 3.35e-01 4.85e-01 3.44e-02 2.05e-18 5.92e-02 0.00e+00 1.53e-02 7.89e-02 6.13e-02 
1.11e+00 3.35e-01 4.97e-01 3.44e-02 2.05e-18 5.92e-02 0.00e+00 1.54e-02 7.89e-02 6.16e-02 
1.11e+00 3.35e-01 4.99e-01 3.44e-02 2.05e-18 5.91e-02 0.00e+00 1.55e-02 7.89e-02 6.19e-02 
1.11e+00 3.36e-01 5.00e-01 3.44e-02 2.05e-18 5.91e-02 0.00e+00 1.55e-02 7.88e-02 6.22e-02 
1.12e+00 3.36e-01 5.00e-01 3.44e-02 2.05e-18 5.91e-02 0.00e+00 1.56e-02 7.88e-02 6.24e-02 
1.12e+00 3.36e-01 5.00e-01 3.45e-02 2.05e-18 5.91e-02 0.00e+00 1.56e-02 7.88e-02 6.25e-02 
1.12e+00 3.36e-01 5.00e-01 3.45e-02 2.05e-18 5.91e-02 0.00e+00 1.57e-02 7.89e-02 6.27e-02 
1.13e+00 3.36e-01 5.00e-01 3.45e-02 2.05e-18 5.91e-02 0.00e+00 1.57e-02 7.89e-02 6.28e-02 
1.13e+00 3.36e-01 5.00e-01 3.45e-02 2.06e-18 5.92e-02 0.00e+00 1.57e-02 7.89e-02 6.29e-02 
1.13e+00 3.36e-01 5.00e-01 3.45e-02 2.05e-18 5.92e-02 0.00e+00 1.57e-02 7.89e-02 6.29e-02 
1.14e+00 3.36e-01 5.00e-01 3.45e-02 2.06e-18 5.92e-02 0.00e+00 1.57e-02 7.89e-02 6.30e-02 
1.14e+00 3.36e-01 5.00e-01 3.45e-02 2.05e-18 5.92e-02 0.00e+00 1.58e-02 7.89e-02 6.31e-02 
1.14e+00 3.36e-01 5.00e-01 3.45e-02 2.06e-18 5.92e-02 0.00e+00 1.58e-02 7.90e-02 6.31e-02 
1.15e+00 3.36e-01 5.00e-01 3.45e-02 2.05e-18 5.92e-02 0.00e+00 1.58e-02 7.90e-02 6.32e-02 
1.15e+00 3.35e-01 5.00e-01 3.44e-02 2.05e-18 5.93e-02 0.00e+00 1.58e-02 7.90e-02 6.32e-02 
1.16e+00 3.35e-01 5.00e-01 3.44e-02 2.05e-18 5.93e-02 0.00e+00 1.58e-02 7.91e-02 6.33e-02 
1.16e+00 3.35e-01 5.00e-01 3.44e-02 2.05e-18 5.93e-02 0.00e+00 1.58e-02 7.91e-02 6.34e-02 
1.16e+00 3.34e-01 5.00e-01 3.44e-02 2.05e-18 5.94e-02 0.00e+00 1.59e-02 7.92e-02 6.34e-02 
1.17e+00 3.34e-01 5.00e-01 3.44e-02 2.05e-18 5.94e-02 0.00e+00 1.59e-02 7.92e-02 6.35e-02 
1.17e+00 3.34e-01 5.00e-01 3.43e-02 2.05e-18 5.95e-02 0.00e+00 1.59e-02 7.93e-02 6.36e-02 
1.17e+00 3.33e-01 5.00e-01 3.43e-02 2.05e-18 5.95e-02 0.00e+00 1.59e-02 7.93e-02 6.37e-02 
1.18e+00 3.33e-01 5.00e-01 3.43e-02 2.04e-18 5.96e-02 0.00e+00 1.60e-02 7.94e-02 6.38e-02 
1.18e+00 3.32e-01 5.00e-01 3.42e-02 2.04e-18 5.96e-02 0.00e+00 1.60e-02 7.95e-02 6.39e-02 
1.18e+00 3.32e-01 5.00e-01 3.42e-02 2.04e-18 5.97e-02 0.00e+00 1.60e-02 7.96e-02 6.40e-02 
1.19e+00 3.31e-01 5.00e-01 3.42e-02 2.04e-18 5.97e-02 0.00e+00 1.60e-02 7.97e-02 6.41e-02 
1.19e+00 3.31e-01 5.00e-01 3.41e-02 2.04e-18 5.98e-02 0.00e+00 1.61e-02 7.97e-02 6.43e-02 
1.19e+00 3.30e-01 5.00e-01 3.41e-02 2.03e-18 5.99e-02 0.00e+00 1.61e-02 7.98e-02 6.44e-02 
1.20e+00 3.29e-01 5.00e-01 3.41e-02 2.03e-18 6.00e-02 0.00e+00 1.61e-02 7.99e-02 6.46e-02 
1.20e+00 3.29e-01 5.00e-01 3.40e-02 2.03e-18 6.00e-02 0.00e+00 1.62e-02 8.01e-02 6.47e-02 
1.20e+00 3.28e-01 5.00e-01 3.40e-02 2.03e-18 6.01e-02 0.00e+00 1.62e-02 8.02e-02 6.49e-02 
1.21e+00 3.27e-01 5.00e-01 3.40e-02 2.03e-18 6.02e-02 0.00e+00 1.63e-02 8.03e-02 6.51e-02 
1.21e+00 3.27e-01 5.00e-01 3.39e-02 2.02e-18 6.03e-02 0.00e+00 1.63e-02 8.04e-02 6.52e-02 
1.21e+00 3.26e-01 5.00e-01 3.39e-02 2.02e-18 6.04e-02 0.00e+00 1.64e-02 8.05e-02 6.54e-02 
1.22e+00 3.25e-01 5.00e-01 3.38e-02 2.02e-18 6.05e-02 0.00e+00 1.64e-02 8.07e-02 6.56e-02 
1.22e+00 3.24e-01 5.00e-01 3.38e-02 2.02e-18 6.06e-02 0.00e+00 1.65e-02 8.08e-02 6.58e-02 
1.23e+00 3.23e-01 5.00e-01 3.37e-02 2.01e-18 6.07e-02 0.00e+00 1.65e-02 8.10e-02 6.61e-02 
1.23e+00 3.23e-01 5.00e-01 3.37e-02 2.01e-18 6.08e-02 0.00e+00 1.66e-02 8.11e-02 6.63e-02 
1.23e+00 3.22e-01 5.00e-01 3.37e-02 2.01e-18 6.10e-02 0.00e+00 1.66e-02 8.13e-02 6.65e-02 
1.24e+00 3.21e-01 5.00e-01 3.36e-02 2.00e-18 6.11e-02 0.00e+00 1.67e-02 8.15e-02 6.68e-02 
1.24e+00 3.20e-01 5.00e-01 3.36e-02 2.00e-18 6.12e-02 0.00e+00 1.68e-02 8.16e-02 6.70e-02 
1.24e+00 3.19e-01 5.00e-01 3.35e-02 2.00e-18 6.14e-02 0.00e+00 1.68e-02 8.18e-02 6.73e-02 
1.25e+00 3.18e-01 5.00e-01 3.35e-02 2.00e-18 6.15e-02 0.00e+00 1.69e-02 8.20e-02 6.76e-02 
1.25e+00 3.17e-01 5.00e-01 3.34e-02 1.99e-18 6.17e-02 0.00e+00 1.70e-02 8.22e-02 6.79e-02 
1.25e+00 3.16e-01 5.00e-01 3.34e-02 1.99e-18 6.18e-02 0.00e+00 1.70e-02 8.24e-02 6.82e-02 
1.26e+00 3.15e-01 5.00e-01 3.33e-02 1.99e-18 6.20e-02 0.00e+00 1.71e-02 8.27e-02 6.85e-02 
1.26e+00 3.13e-01 5.00e-01 3.33e-02 1.98e-18 6.22e-02 0.00e+00 1.72e-02 8.29e-02 6.88e-02 
1.26e+00 3.12e-01 5.00e-01 3.32e-02 1.98e-18 6.23e-02 0.00e+00 1.73e-02 8.31e-02 6.91e-02 
1.27e+00 3.11e-01 5.00e-01 3.32e-02 1.98e-18 6.25e-02 0.00e+00 1.74e-02 8.34e-02 6.95e-02 
1.27e+00 3.10e-01 5.00e-01 3.31e-02 1.97e-18 6.27e-02 0.00e+00 1.75e-02 8.36e-02 6.98e-02 
1.27e+00 3.09e-01 5.00e-01 3.30e-02 1.97e-18 6.29e-02 0.00e+00 1.76e-02 8.39e-02 7.02e-02 
1.28e+00 3.07e-01 5.00e-01 3.30e-02 1.97e-18 6.31e-02 0.00e+00 1.76e-02 8.42e-02 7.06e-02 
1.28e+00 3.06e-01 5.00e-01 3.29e-02 1.96e-18 6.33e-02 0.00e+00 1.77e-02 8.45e-02 7.10e-02 
1.28e+00 3.04e-01 5.00e-01 3.29e-02 1.96e-18 6.36e-02 0.00e+00 1.79e-02 8.48e-02 7.14e-02 
1.29e+00 3.03e-01 5.00e-01 3.28e-02 1.96e-18 6.38e-02 0.00e+00 1.80e-02 8.51e-02 7.18e-02 
1.29e+00 3.02e-01 5.00e-01 3.27e-02 1.95e-18 6.40e-02 0.00e+00 1.81e-02 8.54e-02 7.23e-02 
1.29e+00 3.00e-01 5.00e-01 3.26e-02 1.95e-18 6.43e-02 0.00e+00 1.82e-02 8.57e-02 7.27e-02 
1.30e+00 2.98e-01 5.00e-01 3.26e-02 1.94e-18 6.45e-02 0.00e+00 1.83e-02 8.61e-02 7.32e-02 
1.30e+00 2.97e-01 5.00e-01 3.25e-02 1.94e-18 6.48e-02 0.00e+00 1.84e-02 8.64e-02 7.37e-02 
1.31e+00 2.95e-01 5.00e-01 3.24e-02 1.93e-18 6.51e-02 0.00e+00 1.86e-02 8.68e-02 7.43e-02 
1.31e+00 2.93e-01 5.00e-01 3.23e-02 1.93e-18 6.54e-02 0.00e+00 1.87e-02 8.72e-02 7.48e-02 
1.31e+00 2.92e-01 5.00e-01 3.23e-02 1.92e-18 6.57e-02 0.00e+00 1.88e-02 8.76e-02 7.54e-02 
1.32e+00 2.90e-01 5.00e-01 3.22e-02 1.92e-18 6.60e-02 0.00e+00 1.90e-02 8.80e-02 7.59e-02 
1.32e+00 2.88e-01 5.00e-01 3.21e-02 1.91e-18 6.63e-02 0.00e+00 1.91e-02 8.84e-02 7.65e-02 
1.32e+00 2.86e-01 5.00e-01 3.20e-02 1.91e-18 6.66e-02 0.00e+00 1.93e-02 8.88e-02 7.72e-02 
1.33e+00 2.84e-01 5.00e-01 3.19e-02 1.90e-18 6.70e-02 0.00e+00 1.95e-02 8.93e-02 7.78e-02 
1.33e+00 2.82e-01 5.00e-01 3.18e-02 1.90e-18 6.73e-02 0.00e+00 1.96e-02 8.98e-02 7.85e-02 
1.33e+00 2.80e-01 5.00e-01 3.17e-02 1.89e-18 6.77e-02 0.00e+00 1.98e-02 9.03e-02 7.92e-02 
1.34e+00 2.78e-01 5.00e-01 3.16e-02 1.88e-18 6.81e-02 0.00e+00 2.00e-02 9.08e-02 7.99e-02 
1.34e+00 2.75e-01 5.00e-01 3.15e-02 1.88e-18 6.85e-02 0.00e+00 2.02e-02 9.13e-02 8.06e-02 
1.34e+00 2.73e-01 5.00e-01 3.14e-02 1.87e-18 6.89e-02 0.00e+00 2.04e-02 9.18e-02 8.14e-02 
1.35e+00 2.71e-01 5.00e-01 3.12e-02 1.87e-18 6.93e-02 0.00e+00 2.06e-02 9.24e-02 8.22e-02 
1.35e+00 2.69e-01 5.00e-01 3.11e-02 1.86e-18 6.97e-02 0.00e+00 2.08e-02 9.29e-02 8.30e-02 
1.35e+00 2.66e-01 5.00e-01 3.10e-02 1.85e-18 7.01e-02 0.00e+00 2.10e-02 9.35e-02 8.39e-02 
1.36e+00 2.64e-01 5.00e-01 3.09e-02 1.84e-18 7.06e-02 0.00e+00 2.12e-02 9.41e-02 8.48e-02 
1.36e+00 2.61e-01 5.00e-01 3.07e-02 1.84e-18 7.11e-02 0.00e+00 2.14e-02 9.47e-02 8.57e-02 
1.36e+00 2.59e-01 5.00e-01 3.06e-02 1.83e-18 7.15e-02 0.00e+00 2.17e-02 9.54e-02 8.66e-02 
1.37e+00 2.56e-01 5.00e-01 3.05e-02 1.82e-18 7.20e-02 0.00e+00 2.19e-02 9.60e-02 8.76e-02 
1.37e+00 2.54e-01 5.00e-01 3.03e-02 1.81e-18 7.25e-02 0.00e+00 2.22e-02 9.67e-02 8.86e-02 
1.38e+00 2.51e-01 5.00e-01 3.02e-02 1.80e-18 7.31e-02 0.00e+00 2.24e-02 9.74e-02 8.97e-02 
1.38e+00 2.48e-01 5.00e-01 3.00e-02 1.79e-18 7.36e-02 0.00e+00 2.27e-02 9.81e-02 9.07e-02 
1.38e+00 2.45e-01 5.00e-01 2.99e-02 1.79e-18 7.42e-02 0.00e+00 2.30e-02 9.89e-02 9.18e-02 
1.39e+00 2.43e-01 5.00e-01 2.97e-02 1.78e-18 7.47e-02 0.00e+00 2.32e-02 9.96e-02 9.30e-02 
1.39e+00 2.40e-01 5.00e-01 2.96e-02 1.77e-18 7.53e-02 0.00e+00 2.35e-02 1.00e-01 9.41e-02 
1.39e+00 2.37e-01 5.00e-01 2.94e-02 1.76e-18 7.59e-02 0.00e+00 2.38e-02 1.01e-01 9.54e-02 
1.40e+00 2.34e-01 5.00e-01 2.92e-02 1.75e-18 7.65e-02 0.00e+00 2.41e-02 1.02e-01 9.66e-02 
1.40e+00 2.31e-01 5.00e-01 2.91e-02 1.74e-18 7.72e-02 0.00e+00 2.45e-02 1.03e-01 9.79e-02 
1.40e+00 2.28e-01 5.00e-01 2.89e-02 1.73e-18 7.78e-02 0.00e+00 2.48e-02 1.04e-01 9.92e-02 
1.41e+00 2.25e-01 5.00e-01 2.87e-02 1.72e-18 7.85e-02 0.00e+00 2.51e-02 1.05e-01 1.01e-01 
1.41e+00 2.22e-01 5.00e-01 2.85e-02 1.71e-18 7.92e-02 0.00e+00 2.55e-02 1.06e-01 1.02e-01 
1.41e+00 2.19e-01 5.00e-01 2.83e-02 1.69e-18 7.99e-02 0.00e+00 2.58e-02 1.06e-01 1.03e-01 
1.42e+00 2.16e-01 5.00e-01 2.81e-02 1.68e-18 8.06e-02 0.00e+00 2.62e-02 1.07e-01 1.05e-01 
1.42e+00 2.12e-01 5.00e-01 2.79e-02 1.67e-18 8.13e-02 0.00e+00 2.66e-02 1.08e-01 1.06e-01 
1.42e+00 2.09e-01 5.00e-01 2.77e-02 1.66e-18 8.21e-02 0.00e+00 2.70e-02 1.09e-01 1.08e-01 
1.43e+00 2.06e-01 5.00e-01 2.75e-02 1.65e-18 8.28e-02 0.00e+00 2.74e-02 1.10e-01 1.09e-01 
1.43e+00 2.03e-01 5.00e-01 2.73e-02 1.63e-18 8.36e-02 0.00e+00 2.78e-02 1.11e-01 1.11e-01 
1.44e+00 1.99e-01 5.00e-01 2.71e-02 1.62e-18 8.44e-02 0.00e+00 2.82e-02 1.13e-01 1.13e-01 
1.44e+00 1.96e-01 5.00e-01 2.68e-02 1.61e-18 8.53e-02 0.00e+00 2.86e-02 1.14e-01 1.14e-01 
1.44e+00 1.92e-01 5.00e-01 2.66e-02 1.59e-18 8.61e-02 0.00e+00 2.91e-02 1.15e-01 1.16e-01 
1.45e+00 1.89e-01 5.00e-01 2.63e-02 1.58e-18 8.70e-02 0.00e+00 2.95e-02 1.16e-01 1.18e-01 
1.45e+00 1.86e-01 5.00e-01 2.61e-02 1.56e-18 8.78e-02 0.00e+00 3.00e-02 1.17e-01 1.20e-01 
1.45e+00 1.82e-01 5.00e-01 2.58e-02 1.55e-18 8.87e-02 0.00e+00 3.04e-02 1.18e-01 1.22e-01 
1.46e+00 1.79e-01 5.00e-01 2.55e-02 1.53e-18 8.97e-02 0.00e+00 3.09e-02 1.20e-01 1.24e-01 
1.46e+00 1.75e-01 5.00e-01 2.53e-02 1.51e-18 9.06e-02 0.00e+00 3.14e-02 1.21e-01 1.26e-01 
1.46e+00 1.71e-01 5.00e-01 2.50e-02 1.50e-18 9.16e-02 0.00e+00 3.19e-02 1.22e-01 1.28e-01 
1.47e+00 1.68e-01 5.00e-01 2.47e-02 1.48e-18 9.26e-02 0.00e+00 3.25e-02 1.23e-01 1.30e-01 
1.47e+00 1.64e-01 5.00e-01 2.43e-02 1.46e-18 9.36e-02 0.00e+00 3.30e-02 1.25e-01 1.32e-01 
1.47e+00 1.60e-01 5.00e-01 2.40e-02 1.44e-18 9.46e-02 0.00e+00 3.35e-02 1.26e-01 1.34e-01 
1.48e+00 1.56e-01 5.00e-01 2.37e-02 1.42e-18 9.57e-02 0.00e+00 3.41e-02 1.28e-01 1.36e-01 
1.48e+00 1.52e-01 5.00e-01 2.33e-02 1.40e-18 9.67e-02 0.00e+00 3.47e-02 1.29e-01 1.39e-01 
1.48e+00 1.49e-01 5.00e-01 2.29e-02 1.38e-18 9.78e-02 0.00e+00 3.53e-02 1.30e-01 1.41e-01 
1.49e+00 1.45e-01 5.00e-01 2.26e-02 1.36e-18 9.89e-02 0.00e+00 3.58e-02 1.32e-01 1.43e-01 
1.49e+00 1.41e-01 5.00e-01 2.22e-02 1.33e-18 1.00e-01 0.00e+00 3.65e-02 1.33e-01 1.46e-01 
1.49e+00 1.37e-01 5.00e-01 2.17e-02 1.31e-18 1.01e-01 0.00e+00 3.71e-02 1.35e-01 1.48e-01 
1.50e+00 1.33e-01 5.00e-01 2.13e-02 1.28e-18 1.02e-01 0.00e+00 3.77e-02 1.37e-01 1.51e-01 
1.50e+00 1.28e-01 5.00e-01 2.09e-02 1.26e-18 1.04e-01 0.00e+00 3.84e-02 1.38e-01 1.53e-01 
1.51e+00 1.24e-01 5.00e-01 2.04e-02 1.23e-18 1.05e-01 0.00e+00 3.90e-02 1.40e-01 1.56e-01 
1.51e+00 1.20e-01 5.00e-01 1.99e-02 1.20e-18 1.06e-01 0.00e+00 3.97e-02 1.41e-01 1.59e-01 
1.51e+00 1.16e-01 5.00e-01 1.94e-02 1.17e-18 1.07e-01 0.00e+00 4.04e-02 1.43e-01 1.62e-01 
1.52e+00 1.12e-01 5.00e-01 1.89e-02 1.14e-18 1.09e-01 0.00e+00 4.11e-02 1.45e-01 1.64e-01 
1.52e+00 1.07e-01 5.00e-01 1.84e-02 1.11e-18 1.10e-01 0.00e+00 4.18e-02 1.47e-01 1.67e-01 
1.52e+00 1.03e-01 5.00e-01 1.78e-02 1.08e-18 1.11e-01 0.00e+00 4.25e-02 1.48e-01 1.70e-01 
1.53e+00 9.88e-02 5.00e-01 1.72e-02 1.05e-18 1.13e-01 0.00e+00 4.32e-02 1.50e-01 1.73e-01 
1.53e+00 9.45e-02 5.00e-01 1.67e-02 1.01e-18 1.14e-01 0.00e+00 4.40e-02 1.52e-01 1.76e-01 
1.53e+00 9.01e-02 5.00e-01 1.61e-02 9.76e-19 1.15e-01 0.00e+00 4.47e-02 1.54e-01 1.79e-01 
1.54e+00 8.58e-02 5.00e-01 1.54e-02 9.40e-19 1.17e-01 0.00e+00 4.55e-02 1.56e-01 1.82e-01 
1.54e+00 8.14e-02 5.00e-01 1.48e-02 9.02e-19 1.18e-01 0.00e+00 4.63e-02 1.58e-01 1.85e-01 
1.54e+00 7.71e-02 5.00e-01 1.42e-02 8.64e-19 1.20e-01 0.00e+00 4.70e-02 1.60e-01 1.88e-01 
1.55e+00 7.27e-02 5.00e-01 1.35e-02 8.25e-19 1.21e-01 0.00e+00 4.78e-02 1.62e-01 1.91e-01 
1.55e+00 6.84e-02 5.00e-01 1.28e-02 7.86e-19 1.23e-01 0.00e+00 4.86e-02 1.64e-01 1.94e-01 
1.55e+00 6.42e-02 5.00e-01 1.22e-02 7.45e-19 1.24e-01 0.00e+00 4.94e-02 1.66e-01 1.98e-01 
1.56e+00 5.99e-02 5.00e-01 1.15e-02 7.05e-19 1.26e-01 0.00e+00 5.02e-02 1.68e-01 2.01e-01 
1.56e+00 5.57e-02 5.00e-01 1.08e-02 6.63e-19 1.27e-01 0.00e+00 5.10e-02 1.70e-01 2.04e-01 
1.56e+00 5.16e-02 5.00e-01 1.01e-02 6.21e-19 1.29e-01 0.00e+00 5.18e-02 1.72e-01 2.07e-01 
1.57e+00 4.75e-02 5.00e-01 9.36e-03 5.79e-19 1.31e-01 0.00e+00 5.26e-02 1.74e-01 2.10e-01 
1.57e+00 4.36e-02 5.00e-01 8.65e-03 5.37e-19 1.32e-01 0.00e+00 5.34e-02 1.76e-01 2.13e-01 
1.57e+00 3.97e-02 5.00e-01 7.95e-03 4.95e-19 1.34e-01 0.00e+00 5.42e-02 1.78e-01 2.17e-01 
1.58e+00 3.59e-02 5.00e-01 7.25e-03 4.53e-19 1.35e-01 0.00e+00 5.49e-02 1.80e-01 2.20e-01 
1.58e+00 3.22e-02 5.00e-01 6.56e-03 4.12e-19 1.37e-01 0.00e+00 5.57e-02 1.83e-01 2.23e-01 
1.59e+00 2.87e-02 5.00e-01 5.88e-03 3.71e-19 1.39e-01 0.00e+00 5.65e-02 1.85e-01 2.26e-01 
1.59e+00 2.53e-02 5.00e-01 5.21e-03 3.31e-19 1.40e-01 0.00e+00 5.73e-02 1.87e-01 2.29e-01 
1.59e+00 2.20e-02 5.00e-01 4.57e-03 2.92e-19 1.42e-01 0.00e+00 5.80e-02 1.89e-01 2.32e-01 
1.60e+00 1.90e-02 5.00e-01 3.95e-03 2.54e-19 1.43e-01 0.00e+00 5.88e-02 1.91e-01 2.35e-01 
1.60e+00 1.61e-02 5.00e-01 3.35e-03 2.18e-19 1.45e-01 0.00e+00 5.95e-02 1.93e-01 2.38e-01 
1.60e+00 1.34e-02 5.00e-01 2.79e-03 1.83e-19 1.47e-01 0.00e+00 6.02e-02 1.96e-01 2.41e-01 
1.61e+00 1.09e-02 5.00e-01 2.26e-03 1.50e-19 1.48e-01 0.00e+00 6.10e-02 1.98e-01 2.44e-01 
1.61e+00 8.59e-03 5.00e-01 1.78e-03 1.20e-19 1.50e-01 0.00e+00 6.17e-02 2.00e-01 2.47e-01 
1.61e+00 6.55e-03 5.00e-01 1.34e-03 9.25e-20 1.52e-01 0.00e+00 6.24e-02 2.02e-01 2.49e-01 
1.62e+00 4.75e-03 5.00e-01 9.51e-04 6.76e-20 1.53e-01 0.00e+00 6.31e-02 2.05e-01 2.52e-01 
1.62e+00 3.22e-03 5.00e-01 6.20e-04 4.63e-20 1.55e-01 0.00e+00 6.37e-02 2.07e-01 2.55e-01 
1.62e+00 1.97e-03 5.00e-01 3.52e-04 2.81e-20 1.57e-01 0.00e+00 6.44e-02 2.09e-01 2.58e-01 
1.63e+00 1.01e-03 5.00e-01 1.52e-04 1.42e-20 1.58e-01 0.00e+00 6.51e-02 2.11e-01 2.60e-01 
1.63e+00 3.48e-04 5.00e-01 2.58e-05 4.18e-21 1.60e-01 0.00e+00 6.57e-02 2.13e-01 2.63e-01 
1.63e+00 4.61e-06 5.00e-01 -2.22e-05 -9.66e-22 1.62e-01 0.00e+00 6.63e-02 2.16e-01 2.65e-01 
1.64e+00 3.94e-09 5.00e-01 2.10e-05 -1.66e-21 1.63e-01 0.00e+00 6.70e-02 2.18e-01 2.68e-01 
1.64e+00 5.53e-13 5.00e-01 -1.99e-05 4.01e-21 1.65e-01 0.00e+00 6.76e-02 2.20e-01 2.70e-01 
1.65e+00 5.55e-17 5.00e-01 1.89e-05 -6.10e-21 1.67e-01 0.00e+00 6.82e-02 2.22e-01 2.73e-01 
1.65e+00 0.00e+00 5.00e-01 -1.79e-05 7.97e-21 1.69e-01 0.00e+00 6.88e-02 2.25e-01 2.75e-01 
1.65e+00 0.00e+00 5.00e-01 1.69e-05 -9.63e-21 1.70e-01 0.00e+00 6.94e-02 2.27e-01 2.78e-01 
1.66e+00 0.00e+00 5.00e-01 -1.60e-05 1.11e-20 1.72e-01 0.00e+00 7.00e-02 2.29e-01 2.80e-01 
1.66e+00 0.00e+00 5.00e-01 1.52e-05 -1.24e-20 1.74e-01 0.00e+00 7.06e-02 2.31e-01 2.82e-01 
1.66e+00 0.00e+00 5.00e-01 -1.44e-05 1.35e-20 1.75e-01 0.00e+00 7.12e-02 2.34e-01 2.85e-01 
1.67e+00 0.00e+00 5.00e-01 1.36e-05 -1.44e-20 1.77e-01 0.00e+00 7.18e-02 2.36e-01 2.87e-01 
1.67e+00 0.00e+00 5.00e-01 -1.29e-05 1.53e-20 1.79e-01 0.00e+00 7.23e-02 2.38e-01 2.89e-01 
1.67e+00 0.00e+00 5.00e-01 1.23e-05 -1.60e-20 1.80e-01 0.00e+00 7.29e-02 2.40e-01 2.92e-01 
1.68e+00 0.00e+00 5.00e-01 -1.16e-05 1.66e-20 1.82e-01 0.00e+00 7.35e-02 2.43e-01 2.94e-01 
1.68e+00 0.00e+00 5.00e-01 1.10e-05 -1.70e-20 1.84e-01 0.00e+00 7.40e-02 2.45e-01 2.96e-01 
1.68e+00 0.00e+00 5.00e-01 -1.04e-05 1.74e-20 1.85e-01 0.00e+00 7.46e-02 2.47e-01 2.98e-01 
1.69e+00 0.00e+00 5.00e-01 9.88e-06 -1.77e-20 1.87e-01 0.00e+00 7.51e-02 2.49e-01 3.01e-01 
1.69e+00 0.00e+00 5.00e-01 -9.36e-06 1.79e-20 1.89e-01 0.00e+00 7.57e-02 2.51e-01 3.03e-01 
1.69e+00 0.00e+00 5.00e-01 8.87e-06 -1.81e-20 1.90e-01 0.00e+00 7.62e-02 2.54e-01 3.05e-01 
1.70e+00 0.00e+00 5.00e-01 -8.41e-06 1.82e-20 1.92e-01 0.00e+00 7.68e-02 2.56e-01 3.07e-01 
1.70e+00 0.00e+00 5.00e-01 7.97e-06 -1.82e-20 1.94e-01 0.00e+00 7.73e-02 2.58e-01 3.09e-01 
1.70e+00 0.00e+00 5.00e-01 -7.55e-06 1.82e-20 1.95e-01 0.00e+00 7.79e-02 2.60e-01 3.11e-01 
1.71e+00 0.00e+00 5.00e-01 7.15e-06 -1.81e-20 1.97e-01 0.00e+00 7.84e-02 2.62e-01 3.14e-01 
1.71e+00 0.00e+00 5.00e-01 -6.78e-06 1.80e-20 1.98e-01 0.00e+00 7.89e-02 2.65e-01 3.16e-01 
1.72e+00 0.00e+00 5.00e-01 6.42e-06 -1.78e-20 2.00e-01 0.00e+00 7.94e-02 2.67e-01 3.18e-01 
1.72e+00 0.00e+00 5.00e-01 -6.09e-06 1.76e-20 2.02e-01 0.00e+00 8.00e-02 2.69e-01 3.20e-01 
1.72e+00 0.00e+00 5.00e-01 5.77e-06 -1.74e-20 2.03e-01 0.00e+00 8.05e-02 2.71e-01 3.22e-01 
1.73e+00 0.00e+00 5.00e-01 -5.46e-06 1.72e-20 2.05e-01 0.00e+00 8.10e-02 2.73e-01 3.24e-01 
1.73e+00 0.00e+00 5.00e-01 5.18e-06 -1.69e-20 2.07e-01 0.00e+00 8.15e-02 2.75e-01 3.26e-01 
1.73e+00 0.00e+00 5.00e-01 -4.91e-06 1.66e-20 2.08e-01 0.00e+00 8.20e-02 2.78e-01 3.28e-01 
1.74e+00 0.00e+00 5.00e-01 4.65e-06 -1.63e-20 2.10e-01 0.00e+00 8.25e-02 2.80e-01 3.30e-01 
1.74e+00 0.00e+00 5.00e-01 -4.41e-06 1.60e-20 2.11e-01 0.00e+00 8.31e-02 2.82e-01 3.32e-01 
1.74e+00 0.00e+00 5.00e-01 4.17e-06 -1.57e-20 2.13e-01 0.00e+00 8.36e-02 2.84e-01 3.34e-01 
1.75e+00 0.00e+00 5.00e-01 -3.96e-06 1.53e-20 2.15e-01 0.00e+00 8.41e-02 2.86e-01 3.36e-01 
1.75e+00 0.00e+00 5.00e-01 3.75e-06 -1.50e-20 2.16e-01 0.00e+00 8.46e-02 2.88e-01 3.38e-01 
1.75e+00 2.78e-16 5.00e-01 -3.55e-06 1.46e-20 2.18e-01 0.00e+00 8.51e-02 2.90e-01 3.40e-01 
1.76e+00 3.91e-13 5.00e-01 3.37e-06 -1.43e-20 2.19e-01 0.00e+00 8.56e-02 2.93e-01 3.42e-01 
1.76e+00 6.31e-10 5.00e-01 -3.19e-06 1.39e-20 2.21e-01 0.00e+00 8.61e-02 2.95e-01 3.44e-01 
1.76e+00 4.85e-07 5.00e-01 3.35e-06 -1.36e-20 2.23e-01 0.00e+00 8.66e-02 2.97e-01 3.46e-01 
1.77e+00 1.01e-05 5.00e-01 3.75e-06 1.32e-20 2.24e-01 0.00e+00 8.71e-02 2.99e-01 3.48e-01 
1.77e+00 2.22e-04 5.00e-01 1.49e-04 -1.21e-20 2.26e-01 0.00e+00 8.75e-02 3.01e-01 3.50e-01 
1.77e+00 6.07e-04 5.00e-01 2.80e-04 2.87e-20 2.27e-01 0.00e+00 8.80e-02 3.03e-01 3.52e-01 
1.78e+00 1.17e-03 5.00e-01 5.50e-04 5.21e-21 2.29e-01 0.00e+00 8.85e-02 3.05e-01 3.54e-01 
1.78e+00 1.89e-03 5.00e-01 8.06e-04 5.88e-20 2.30e-01 0.00e+00 8.90e-02 3.07e-01 3.56e-01 
1.79e+00 2.77e-03 5.00e-01 1.19e-03 3.78e-20 2.32e-01 0.00e+00 8.95e-02 3.09e-01 3.58e-01 
1.79e+00 3.79e-03 5.00e-01 1.57e-03 1.02e-19 2.33e-01 0.00e+00 9.00e-02 3.11e-01 3.60e-01 
1.79e+00 4.94e-03 5.00e-01 2.06e-03 8.46e-20 2.35e-01 0.00e+00 9.04e-02 3.13e-01 3.62e-01 
1.80e+00 6.22e-03 5.00e-01 2.54e-03 1.58e-19 2.36e-01 0.00e+00 9.09e-02 3.15e-01 3.64e-01 
1.80e+00 7.62e-03 5.00e-01 3.12e-03 1.44e-19 2.38e-01 0.00e+00 9.14e-02 3.17e-01 3.66e-01 
1.80e+00 9.12e-03 5.00e-01 3.70e-03 2.26e-19 2.40e-01 0.00e+00 9.19e-02 3.19e-01 3.67e-01 
1.81e+00 1.07e-02 5.00e-01 4.38e-03 2.16e-19 2.41e-01 0.00e+00 9.23e-02 3.21e-01 3.69e-01 
1.81e+00 1.24e-02 5.00e-01 5.04e-03 3.03e-19 2.43e-01 0.00e+00 9.28e-02 3.23e-01 3.71e-01 
1.81e+00 1.42e-02 5.00e-01 5.79e-03 2.98e-19 2.44e-01 0.00e+00 9.32e-02 3.25e-01 3.73e-01 
1.82e+00 1.60e-02 5.00e-01 6.53e-03 3.90e-19 2.46e-01 0.00e+00 9.37e-02 3.27e-01 3.75e-01 
1.82e+00 1.80e-02 5.00e-01 7.34e-03 3.88e-19 2.47e-01 0.00e+00 9.41e-02 3.29e-01 3.77e-01 
1.82e+00 1.99e-02 5.00e-01 8.15e-03 4.84e-19 2.48e-01 0.00e+00 9.46e-02 3.31e-01 3.78e-01 
1.83e+00 2.20e-02 5.00e-01 9.01e-03 4.87e-19 2.50e-01 0.00e+00 9.50e-02 3.33e-01 3.80e-01 
1.83e+00 2.40e-02 5.00e-01 9.87e-03 5.85e-19 2.51e-01 0.00e+00 9.54e-02 3.35e-01 3.82e-01 
1.83e+00 2.61e-02 5.00e-01 1.08e-02 5.91e-19 2.53e-01 0.00e+00 9.58e-02 3.37e-01 3.83e-01 
1.84e+00 2.82e-02 5.00e-01 1.17e-02 6.91e-19 2.54e-01 0.00e+00 9.62e-02 3.39e-01 3.85e-01 
1.84e+00 3.03e-02 5.00e-01 1.26e-02 7.00e-19 2.56e-01 0.00e+00 9.66e-02 3.41e-01 3.86e-01 
1.84e+00 3.25e-02 5.00e-01 1.35e-02 8.00e-19 2.57e-01 0.00e+00 9.70e-02 3.43e-01 3.88e-01 
1.85e+00 3.46e-02 5.00e-01 1.45e-02 8.12e-19 2.58e-01 0.00e+00 9.73e-02 3.44e-01 3.89e-01 
1.85e+00 3.68e-02 5.00e-01 1.54e-02 9.12e-19 2.60e-01 0.00e+00 9.77e-02 3.46e-01 3.91e-01 
1.85e+00 3.89e-02 5.00e-01 1.64e-02 9.27e-19 2.61e-01 0.00e+00 9.80e-02 3.48e-01 3.92e-01 
1.86e+00 4.10e-02 5.00e-01 1.73e-02 1.02e-18 2.62e-01 0.00e+00 9.83e-02 3.50e-01 3.93e-01 
1.86e+00 4.31e-02 5.00e-01 1.83e-02 1.04e-18 2.64e-01 0.00e+00 9.86e-02 3.51e-01 3.95e-01 
1.87e+00 4.52e-02 5.00e-01 1.92e-02 1.14e-18 2.65e-01 0.00e+00 9.89e-02 3.53e-01 3.96e-01 
1.87e+00 4.73e-02 5.00e-01 2.02e-02 1.16e-18 2.66e-01 0.00e+00 9.92e-02 3.55e-01 3.97e-01 
1.87e+00 4.93e-02 5.00e-01 2.11e-02 1.25e-18 2.67e-01 0.00e+00 9.95e-02 3.56e-01 3.98e-01 
1.88e+00 5.12e-02 5.00e-01 2.21e-02 1.27e-18 2.69e-01 0.00e+00 9.97e-02 3.58e-01 3.99e-01 
1.88e+00 5.32e-02 5.00e-01 2.30e-02 1.36e-18 2.70e-01 0.00e+00 9.99e-02 3.60e-01 4.00e-01 
1.88e+00 5.51e-02 5.00e-01 2.39e-02 1.38e-18 2.71e-01 0.00e+00 1.00e-01 3.61e-01 4.01e-01 
1.89e+00 5.69e-02 5.00e-01 2.48e-02 1.46e-18 2.72e-01 0.00e+00 1.00e-01 3.63e-01 4.01e-01 
1.89e+00 5.87e-02 5.00e-01 2.56e-02 1.48e-18 2.73e-01 0.00e+00 1.01e-01 3.64e-01 4.02e-01 
1.89e+00 6.04e-02 5.00e-01 2.65e-02 1.57e-18 2.74e-01 0.00e+00 1.01e-01 3.66e-01 4.03e-01 
1.90e+00 6.21e-02 5.00e-01 2.73e-02 1.59e-18 2.75e-01 0.00e+00 1.01e-01 3.67e-01 4.04e-01 
1.90e+00 6.37e-02 5.00e-01 2.81e-02 1.66e-18 2.77e-01 0.00e+00 1.01e-01 3.69e-01 4.04e-01 
1.90e+00 6.53e-02 5.00e-01 2.89e-02 1.68e-18 2.78e-01 0.00e+00 1.01e-01 3.70e-01 4.05e-01 
1.91e+00 6.67e-02 5.00e-01 2.96e-02 1.76e-18 2.79e-01 0.00e+00 1.01e-01 3.72e-01 4.05e-01 
1.91e+00 6.82e-02 5.00e-01 3.04e-02 1.77e-18 2.80e-01 0.00e+00 1.01e-01 3.73e-01 4.06e-01 
1.91e+00 6.96e-02 5.00e-01 3.11e-02 1.84e-18 2.81e-01 0.00e+00 1.02e-01 3.74e-01 4.06e-01 
1.92e+00 7.09e-02 5.00e-01 3.18e-02 1.86e-18 2.82e-01 0.00e+00 1.02e-01 3.76e-01 4.07e-01 
1.92e+00 7.21e-02 5.00e-01 3.24e-02 1.92e-18 2.83e-01 0.00e+00 1.02e-01 3.77e-01 4.07e-01 
1.93e+00 7.33e-02 5.00e-01 3.30e-02 1.94e-18 2.84e-01 0.00e+00 1.02e-01 3.78e-01 4.07e-01 
1.93e+00 7.44e-02 5.00e-01 3.36e-02 2.00e-18 2.85e-01 0.00e+00 1.02e-01 3.79e-01 4.08e-01 
1.93e+00 7.55e-02 5.00e-01 3.42e-02 2.01e-18 2.85e-01 0.00e+00 1.02e-01 3.81e-01 4.08e-01 
1.94e+00 7.65e-02 5.00e-01 3.48e-02 2.07e-18 2.86e-01 0.00e+00 1.02e-01 3.82e-01 4.08e-01 
1.94e+00 7.75e-02 5.00e-01 3.53e-02 2.08e-18 2.87e-01 0.00e+00 1.02e-01 3.83e-01 4.09e-01 
1.94e+00 7.84e-02 5.00e-01 3.58e-02 2.13e-18 2.88e-01 0.00e+00 1.02e-01 3.84e-01 4.09e-01 
1.95e+00 7.92e-02 5.00e-01 3.63e-02 2.14e-18 2.89e-01 0.00e+00 1.02e-01 3.85e-01 4.09e-01 
1.95e+00 8.00e-02 5.00e-01 3.68e-02 2.19e-18 2.90e-01 0.00e+00 1.02e-01 3.86e-01 4.09e-01 
1.95e+00 8.07e-02 5.00e-01 3.72e-02 2.19e-18 2.91e-01 0.00e+00 1.02e-01 3.87e-01 4.10e-01 
1.96e+00 8.14e-02 5.00e-01 3.76e-02 2.24e-18 2.91e-01 0.00e+00 1.02e-01 3.88e-01 4.10e-01 
1.96e+00 8.20e-02 5.00e-01 3.80e-02 2.24e-18 2.92e-01 0.00e+00 1.03e-01 3.90e-01 4.10e-01 
1.96e+00 8.26e-02 5.00e-01 3.84e-02 2.28e-18 2.93e-01 0.00e+00 1.03e-01 3.91e-01 4.10e-01 
1.97e+00 8.32e-02 5.00e-01 3.87e-02 2.29e-18 2.94e-01 0.00e+00 1.03e-01 3.92e-01 4.10e-01 
1.97e+00 8.37e-02 5.00e-01 3.90e-02 2.32e-18 2.94e-01 0.00e+00 1.03e-01 3.93e-01 4.11e-01 
1.97e+00 8.42e-02 5.00e-01 3.93e-02 2.33e-18 2.95e-01 0.00e+00 1.03e-01 3.94e-01 4.11e-01 
1.98e+00 8.46e-02 5.00e-01 3.96e-02 2.36e-18 2.96e-01 0.00e+00 1.03e-01 3.94e-01 4.11e-01 
1.98e+00 8.50e-02 5.00e-01 3.99e-02 2.36e-18 2.97e-01 0.00e+00 1.03e-01 3.95e-01 4.11e-01 
1.98e+00 8.54e-02 5.00e-01 4.02e-02 2.39e-18 2.97e-01 0.00e+00 1.03e-01 3.96e-01 4.12e-01 
1.99e+00 8.57e-02 5.00e-01 4.04e-02 2.39e-18 2.98e-01 0.00e+00 1.03e-01 3.97e-01 4.12e-01 
1.99e+00 8.60e-02 5.00e-01 4.06e-02 2.42e-18 2.99e-01 0.00e+00 1.03e-01 3.98e-01 4.12e-01 
2.00e+00 8.63e-02 5.00e-01 4.09e-02 2.42e-18 2.99e-01 0.00e+00 1.03e-01 3.99e-01 4.12e-01 
2.00e+00 8.65e-02 5.00e-01 4.11e-02 2.45e-18 3.00e-01 0.00e+00 1.03e-01 4.00e-01 4.13e-01 
2.00e+00 8.68e-02 5.00e-01 4.13e-02 2.45e-18 3.01e-01 0.00e+00 1.03e-01 4.01e-01 4.13e-01 
2.01e+00 8.70e-02 5.00e-01 4.14e-02 2.47e-18 3.01e-01 0.00e+00 1.03e-01 4.02e-01 4.13e-01 
2.01e+00 8.72e-02 5.00e-01 4.16e-02 2.47e-18 3.02e-01 0.00e+00 1.03e-01 4.02e-01 4.14e-01 
2.01e+00 8.73e-02 5.00e-01 4.18e-02 2.49e-18 3.02e-01 0.00e+00 1.03e-01 4.03e-01 4.14e-01 
2.02e+00 8.75e-02 5.00e-01 4.19e-02 2.49e-18 3.03e-01 0.00e+00 1.04e-01 4.04e-01 4.14e-01 
2.02e+00 8.76e-02 5.00e-01 4.21e-02 2.51e-18 3.04e-01 0.00e+00 1.04e-01 4.05e-01 4.15e-01 
2.02e+00 8.78e-02 5.00e-01 4.22e-02 2.51e-18 3.04e-01 0.00e+00 1.04e-01 4.06e-01 4.15e-01 
2.03e+00 8.79e-02 5.00e-01 4.24e-02 2.53e-18 3.05e-01 0.00e+00 1.04e-01 4.06e-01 4.15e-01 
2.03e+00 8.80e-02 5.00e-01 4.25e-02 2.53e-18 3.05e-01 0.00e+00 1.04e-01 4.07e-01 4.16e-01 
2.03e+00 8.81e-02 5.00e-01 4.26e-02 2.54e-18 3.06e-01 0.00e+00 1.04e-01 4.08e-01 4.16e-01 
2.04e+00 8.82e-02 5.00e-01 4.28e-02 2.54e-18 3.07e-01 0.00e+00 1.04e-01 4.09e-01 4.16e-01 
2.04e+00 8.83e-02 5.00e-01 4.29e-02 2.56e-18 3.07e-01 0.00e+00 1.04e-01 4.10e-01 4.17e-01 
2.04e+00 8.84e-02 5.00e-01 4.30e-02 2.56e-18 3.08e-01 0.00e+00 1.04e-01 4.10e-01 4.17e-01 
2.05e+00 8.85e-02 5.00e-01 4.31e-02 2.57e-18 3.08e-01 0.00e+00 1.04e-01 4.11e-01 4.18e-01 
2.05e+00 8.86e-02 5.00e-01 4.33e-02 2.57e-18 3.09e-01 0.00e+00 1.04e-01 4.12e-01 4.18e-01 
2.05e+00 8.87e-02 5.00e-01 4.34e-02 2.58e-18 3.09e-01 0.00e+00 1.05e-01 4.12e-01 4.18e-01 
2.06e+00 8.88e-02 5.00e-01 4.35e-02 2.59e-18 3.10e-01 0.00e+00 1.05e-01 4.13e-01 4.19e-01 
2.06e+00 8.89e-02 5.00e-01 4.36e-02 2.60e-18 3.10e-01 0.00e+00 1.05e-01 4.14e-01 4.19e-01 
2.06e+00 8.89e-02 5.00e-01 4.37e-02 2.60e-18 3.11e-01 0.00e+00 1.05e-01 4.15e-01 4.20e-01 
2.07e+00 8.90e-02 5.00e-01 4.38e-02 2.61e-18 3.11e-01 0.00e+00 1.05e-01 4.15e-01 4.20e-01 
2.07e+00 8.91e-02 5.00e-01 4.40e-02 2.61e-18 3.12e-01 0.00e+00 1.05e-01 4.16e-01 4.20e-01 
2.08e+00 8.92e-02 5.00e-01 4.41e-02 2.62e-18 3.12e-01 0.00e+00 1.05e-01 4.17e-01 4.21e-01 
2.08e+00 8.93e-02 5.00e-01 4.42e-02 2.63e-18 3.13e-01 0.00e+00 1.05e-01 4.17e-01 4.21e-01 
2.08e+00 8.94e-02 5.00e-01 4.43e-02 2.64e-18 3.13e-01 0.00e+00 1.05e-01 4.18e-01 4.22e-01 
2.09e+00 8.95e-02 5.00e-01 4.44e-02 2.64e-18 3.14e-01 0.00e+00 1.06e-01 4.18e-01 4.22e-01 
2.09e+00 8.96e-02 5.00e-01 4.46e-02 2.65e-18 3.14e-01 0.00e+00 1.06e-01 4.19e-01 4.22e-01 
2.09e+00 8.97e-02 5.00e-01 4.47e-02 2.66e-18 3.15e-01 0.00e+00 1.06e-01 4.20e-01 4.23e-01 
2.10e+00 8.98e-02 5.00e-01 4.48e-02 2.67e-18 3.15e-01 0.00e+00 1.06e-01 4.20e-01 4.23e-01 
2.10e+00 9.00e-02 5.00e-01 4.49e-02 2.67e-18 3.16e-01 0.00e+00 1.06e-01 4.21e-01 4.24e-01 
2.10e+00 9.01e-02 5.00e-01 4.51e-02 2.68e-18 3.16e-01 0.00e+00 1.06e-01 4.22e-01 4.24e-01 
2.11e+00 9.02e-02 5.00e-01 4.52e-02 2.69e-18 3.17e-01 0.00e+00 1.06e-01 4.22e-01 4.24e-01 
2.11e+00 9.03e-02 5.00e-01 4.53e-02 2.70e-18 3.17e-01 0.00e+00 1.06e-01 4.23e-01 4.25e-01 
2.11e+00 9.04e-02 5.00e-01 4.54e-02 2.70e-18 3.18e-01 0.00e+00 1.06e-01 4.23e-01 4.25e-01 
2.12e+00 9.06e-02 5.00e-01 4.56e-02 2.71e-18 3.18e-01 0.00e+00 1.06e-01 4.24e-01 4.26e-01 
2.12e+00 9.07e-02 5.00e-01 4.57e-02 2.72e-18 3.18e-01 0.00e+00 1.06e-01 4.25e-01 4.26e-01 
2.12e+00 9.09e-02 5.00e-01 4.58e-02 2.73e-18 3.19e-01 0.00e+00 1.07e-01 4.25e-01 4.26e-01 
2.13e+00 9.10e-02 5.00e-01 4.60e-02 2.73e-18 3.19e-01 0.00e+00 1.07e-01 4.26e-01 4.27e-01 
2.13e+00 9.11e-02 5.00e-01 4.61e-02 2.74e-18 3.20e-01 0.00e+00 1.07e-01 4.26e-01 4.27e-01 
2.14e+00 9.13e-02 5.00e-01 4.62e-02 2.75e-18 3.20e-01 0.00e+00 1.07e-01 4.27e-01 4.27e-01 
2.14e+00 9.14e-02 5.00e-01 4.64e-02 2.76e-18 3.21e-01 0.00e+00 1.07e-01 4.27e-01 4.28e-01 
2.14e+00 9.16e-02 5.00e-01 4.65e-02 2.77e-18 3.21e-01 0.00e+00 1.07e-01 4.28e-01 4.28e-01 
2.15e+00 9.17e-02 5.00e-01 4.66e-02 2.78e-18 3.21e-01 0.00e+00 1.07e-01 4.28e-01 4.28e-01 
2.15e+00 9.19e-02 5.00e-01 4.68e-02 2.78e-18 3.22e-01 0.00e+00 1.07e-01 4.29e-01 4.29e-01 
2.15e+00 9.20e-02 5.00e-01 4.69e-02 2.79e-18 3.22e-01 0.00e+00 1.07e-01 4.29e-01 4.29e-01 
2.16e+00 9.22e-02 5.00e-01 4.71e-02 2.80e-18 3.22e-01 0.00e+00 1.07e-01 4.30e-01 4.29e-01 
2.16e+00 9.24e-02 5.00e-01 4.72e-02 2.81e-18 3.23e-01 0.00e+00 1.07e-01 4.30e-01 4.30e-01 
2.16e+00 9.25e-02 5.00e-01 4.73e-02 2.81e-18 3.23e-01 0.00e+00 1.07e-01 4.31e-01 4.30e-01 
2.17e+00 9.27e-02 5.00e-01 4.75e-02 2.82e-18 3.24e-01 0.00e+00 1.08e-01 4.31e-01 4.30e-01 
2.17e+00 9.28e-02 5.00e-01 4.76e-02 2.83e-18 3.24e-01 0.00e+00 1.08e-01 4.32e-01 4.30e-01 
2.17e+00 9.30e-02 5.00e-01 4.77e-02 2.84e-18 3.24e-01 0.00e+00 1.08e-01 4.32e-01 4.31e-01 
2.18e+00 9.31e-02 5.00e-01 4.78e-02 2.85e-18 3.25e-01 0.00e+00 1.08e-01 4.33e-01 4.31e-01 
2.18e+00 9.33e-02 5.00e-01 4.80e-02 2.86e-18 3.25e-01 0.00e+00 1.08e-01 4.33e-01 4.31e-01 
2.18e+00 9.34e-02 5.00e-01 4.81e-02 2.86e-18 3.25e-01 0.00e+00 1.08e-01 4.34e-01 4.32e-01 
2.19e+00 9.36e-02 5.00e-01 4.82e-02 2.87e-18 3.26e-01 0.00e+00 1.08e-01 4.34e-01 4.32e-01 
2.19e+00 9.37e-02 5.00e-01 4.84e-02 2.88e-18 3.26e-01 0.00e+00 1.08e-01 4.35e-01 4.32e-01 
2.19e+00 9.38e-02 5.00e-01 4.85e-02 2.89e-18 3.26e-01 0.00e+00 1.08e-01 4.35e-01 4.32e-01 
2.20e+00 9.40e-02 5.00e-01 4.86e-02 2.89e-18 3.27e-01 0.00e+00 1.08e-01 4.36e-01 4.32e-01 
2.20e+00 9.41e-02 5.00e-01 4.87e-02 2.90e-18 3.27e-01 0.00e+00 1.08e-01 4.36e-01 4.33e-01 
2.21e+00 9.42e-02 5.00e-01 4.88e-02 2.91e-18 3.27e-01 0.00e+00 1.08e-01 4.36e-01 4.33e-01 
2.21e+00 9.44e-02 5.00e-01 4.89e-02 2.91e-18 3.28e-01 0.00e+00 1.08e-01 4.37e-01 4.33e-01 
2.21e+00 9.45e-02 5.00e-01 4.90e-02 2.92e-18 3.28e-01 0.00e+00 1.08e-01 4.37e-01 4.33e-01 
2.22e+00 9.46e-02 5.00e-01 4.92e-02 2.93e-18 3.28e-01 0.00e+00 1.08e-01 4.38e-01 4.34e-01 
2.22e+00 9.47e-02 5.00e-01 4.93e-02 2.93e-18 3.29e-01 0.00e+00 1.08e-01 4.38e-01 4.34e-01 
2.22e+00 9.48e-02 5.00e-01 4.94e-02 2.94e-18 3.29e-01 0.00e+00 1.09e-01 4.38e-01 4.34e-01 
2.23e+00 9.49e-02 5.00e-01 4.95e-02 2.94e-18 3.29e-01 0.00e+00 1.09e-01 4.39e-01 4.34e-01 
2.23e+00 9.50e-02 5.00e-01 4.96e-02 2.95e-18 3.29e-01 0.00e+00 1.09e-01 4.39e-01 4.34e-01 
2.23e+00 9.51e-02 5.00e-01 4.96e-02 2.96e-18 3.30e-01 0.00e+00 1.09e-01 4.40e-01 4.35e-01 
2.24e+00 9.52e-02 5.00e-01 4.97e-02 2.96e-18 3.30e-01 0.00e+00 1.09e-01 4.40e-01 4.35e-01 
2.24e+00 9.53e-02 5.00e-01 4.98e-02 2.97e-18 3.30e-01 0.00e+00 1.09e-01 4.40e-01 4.35e-01 
2.24e+00 9.54e-02 5.00e-01 4.99e-02 2.97e-18 3.31e-01 0.00e+00 1.09e-01 4.41e-01 4.35e-01 
2.25e+00 9.55e-02 5.00e-01 5.00e-02 2.98e-18 3.31e-01 0.00e+00 1.09e-01 4.41e-01 4.35e-01 
2.25e+00 9.55e-02 5.00e-01 5.01e-02 2.98e-18 3.31e-01 0.00e+00 1.09e-01 4.41e-01 4.36e-01 
2.25e+00 9.56e-02 5.00e-01 5.01e-02 2.99e-18 3.31e-01 0.00e+00 1.09e-01 4.42e-01 4.36e-01 
2.26e+00 9.57e-02 5.00e-01 5.02e-02 2.99e-18 3.32e-01 0.00e+00 1.09e-01 4.42e-01 4.36e-01 
2.26e+00 9.57e-02 5.00e-01 5.03e-02 2.99e-18 3.32e-01 0.00e+00 1.09e-01 4.43e-01 4.36e-01 
2.26e+00 9.58e-02 5.00e-01 5.04e-02 3.00e-18 3.32e-01 0.00e+00 1.09e-01 4.43e-01 4.36e-01 
2.27e+00 9.58e-02 5.00e-01 5.04e-02 3.00e-18 3.32e-01 0.00e+00 1.09e-01 4.43e-01 4.37e-01 
2.27e+00 9.59e-02 5.00e-01 5.05e-02 3.01e-18 3.33e-01 0.00e+00 1.09e-01 4.44e-01 4.37e-01 
2.27e+00 9.59e-02 5.00e-01 5.06e-02 3.01e-18 3.33e-01 0.00e+00 1.09e-01 4.44e-01 4.37e-01 
2.28e+00 9.60e-02 5.00e-01 5.06e-02 3.01e-18 3.33e-01 0.00e+00 1.09e-01 4.44e-01 4.37e-01 
2.28e+00 9.60e-02 5.00e-01 5.07e-02 3.02e-18 3.33e-01 0.00e+00 1.09e-01 4.45e-01 4.37e-01 
2.29e+00 9.61e-02 5.00e-01 5.07e-02 3.02e-18 3.34e-01 0.00e+00 1.09e-01 4.45e-01 4.38e-01 
2.29e+00 9.61e-02 5.00e-01 5.08e-02 3.02e-18 3.34e-01 0.00e+00 1.09e-01 4.45e-01 4.38e-01 
2.29e+00 9.62e-02 5.00e-01 5.09e-02 3.03e-18 3.34e-01 0.00e+00 1.10e-01 4.46e-01 4.38e-01 
2.30e+00 9.62e-02 5.00e-01 5.09e-02 3.03e-18 3.34e-01 0.00e+00 1.10e-01 4.46e-01 4.38e-01 
2.30e+00 9.62e-02 5.00e-01 5.10e-02 3.04e-18 3.35e-01 0.00e+00 1.10e-01 4.46e-01 4.38e-01 
2.30e+00 9.63e-02 5.00e-01 5.10e-02 3.04e-18 3.35e-01 0.00e+00 1.10e-01 4.46e-01 4.39e-01 
2.31e+00 9.63e-02 5.00e-01 5.11e-02 3.04e-18 3.35e-01 0.00e+00 1.10e-01 4.47e-01 4.39e-01 
2.31e+00 9.64e-02 5.00e-01 5.11e-02 3.05e-18 3.35e-01 0.00e+00 1.10e-01 4.47e-01 4.39e-01 
2.31e+00 9.64e-02 5.00e-01 5.12e-02 3.05e-18 3.36e-01 0.00e+00 1.10e-01 4.47e-01 4.39e-01 
2.32e+00 9.65e-02 5.00e-01 5.13e-02 3.05e-18 3.36e-01 0.00e+00 1.10e-01 4.48e-01 4.39e-01 
2.32e+00 9.66e-02 5.00e-01 5.13e-02 3.06e-18 3.36e-01 0.00e+00 1.10e-01 4.48e-01 4.40e-01 
2.32e+00 9.66e-02 5.00e-01 5.14e-02 3.06e-18 3.36e-01 0.00e+00 1.10e-01 4.48e-01 4.40e-01 
2.33e+00 9.67e-02 5.00e-01 5.15e-02 3.07e-18 3.36e-01 0.00e+00 1.10e-01 4.49e-01 4.40e-01 
2.33e+00 9.68e-02 5.00e-01 5.16e-02 3.07e-18 3.37e-01 0.00e+00 1.10e-01 4.49e-01 4.40e-01 
2.33e+00 9.69e-02 5.00e-01 5.17e-02 3.08e-18 3.37e-01 0.00e+00 1.10e-01 4.49e-01 4.40e-01 
2.34e+00 9.70e-02 5.00e-01 5.18e-02 3.08e-18 3.37e-01 0.00e+00 1.10e-01 4.49e-01 4.40e-01 
2.34e+00 9.71e-02 5.00e-01 5.19e-02 3.09e-18 3.37e-01 0.00e+00 1.10e-01 4.50e-01 4.41e-01 
2.35e+00 9.73e-02 5.00e-01 5.20e-02 3.09e-18 3.37e-01 0.00e+00 1.10e-01 4.50e-01 4.41e-01 
2.35e+00 9.74e-02 5.00e-01 5.21e-02 3.10e-18 3.38e-01 0.00e+00 1.10e-01 4.50e-01 4.41e-01 
2.35e+00 9.76e-02 5.00e-01 5.22e-02 3.11e-18 3.38e-01 0.00e+00 1.10e-01 4.50e-01 4.41e-01 
2.36e+00 9.78e-02 5.00e-01 5.23e-02 3.11e-18 3.38e-01 0.00e+00 1.10e-01 4.51e-01 4.41e-01 
2.36e+00 9.80e-02 5.00e-01 5.25e-02 3.12e-18 3.38e-01 0.00e+00 1.10e-01 4.51e-01 4.41e-01 
2.36e+00 9.82e-02 5.00e-01 5.26e-02 3.13e-18 3.38e-01 0.00e+00 1.10e-01 4.51e-01 4.41e-01 
2.37e+00 9.84e-02 5.00e-01 5.28e-02 3.14e-18 3.38e-01 0.00e+00 1.10e-01 4.51e-01 4.41e-01 
2.37e+00 9.87e-02 5.00e-01 5.30e-02 3.15e-18 3.39e-01 0.00e+00 1.10e-01 4.51e-01 4.41e-01 
2.37e+00 9.90e-02 5.00e-01 5.31e-02 3.16e-18 3.39e-01 0.00e+00 1.10e-01 4.52e-01 4.41e-01 
2.38e+00 9.93e-02 5.00e-01 5.33e-02 3.17e-18 3.39e-01 0.00e+00 1.10e-01 4.52e-01 4.41e-01 
2.38e+00 9.96e-02 5.00e-01 5.35e-02 3.18e-18 3.39e-01 0.00e+00 1.10e-01 4.52e-01 4.41e-01 
2.38e+00 9.99e-02 5.00e-01 5.38e-02 3.20e-18 3.39e-01 0.00e+00 1.10e-01 4.52e-01 4.41e-01 
2.39e+00 1.00e-01 5.00e-01 5.40e-02 3.21e-18 3.39e-01 0.00e+00 1.10e-01 4.52e-01 4.41e-01 
2.39e+00 1.01e-01 5.00e-01 5.42e-02 3.22e-18 3.39e-01 0.00e+00 1.10e-01 4.52e-01 4.41e-01 
2.39e+00 1.01e-01 5.00e-01 5.45e-02 3.24e-18 3.39e-01 0.00e+00 1.10e-01 4.53e-01 4.41e-01 
2.40e+00 1.02e-01 5.00e-01 5.47e-02 3.25e-18 3.40e-01 0.00e+00 1.10e-01 4.53e-01 4.41e-01 
2.40e+00 1.02e-01 5.00e-01 5.50e-02 3.27e-18 3.40e-01 0.00e+00 1.10e-01 4.53e-01 4.41e-01 
2.40e+00 1.02e-01 5.00e-01 5.53e-02 3.28e-18 3.40e-01 0.00e+00 1.10e-01 4.53e-01 4.41e-01 
2.41e+00 1.03e-01 5.00e-01 5.56e-02 3.30e-18 3.40e-01 0.00e+00 1.10e-01 4.53e-01 4.41e-01 
2.41e+00 1.03e-01 5.00e-01 5.59e-02 3.32e-18 3.40e-01 0.00e+00 1.10e-01 4.53e-01 4.40e-01 
2.42e+00 1.04e-01 5.00e-01 5.62e-02 3.34e-18 3.40e-01 0.00e+00 1.10e-01 4.53e-01 4.40e-01 
2.42e+00 1.05e-01 5.00e-01 5.65e-02 3.36e-18 3.40e-01 0.00e+00 1.10e-01 4.53e-01 4.40e-01 
2.42e+00 1.05e-01 5.00e-01 5.68e-02 3.37e-18 3.40e-01 0.00e+00 1.10e-01 4.53e-01 4.39e-01 
2.43e+00 1.06e-01 5.00e-01 5.71e-02 3.39e-18 3.40e-01 0.00e+00 1.10e-01 4.53e-01 4.39e-01 
2.43e+00 1.06e-01 5.00e-01 5.74e-02 3.41e-18 3.40e-01 0.00e+00 1.10e-01 4.53e-01 4.39e-01 
2.43e+00 1.07e-01 5.00e-01 5.77e-02 3.43e-18 3.40e-01 0.00e+00 1.10e-01 4.53e-01 4.38e-01 
2.44e+00 1.07e-01 5.00e-01 5.80e-02 3.45e-18 3.40e-01 0.00e+00 1.09e-01 4.53e-01 4.38e-01 
2.44e+00 1.08e-01 5.00e-01 5.83e-02 3.47e-18 3.40e-01 0.00e+00 1.09e-01 4.53e-01 4.37e-01 
2.44e+00 1.09e-01 5.00e-01 5.86e-02 3.48e-18 3.40e-01 0.00e+00 1.09e-01 4.53e-01 4.37e-01 
2.45e+00 1.09e-01 5.00e-01 5.89e-02 3.50e-18 3.40e-01 0.00e+00 1.09e-01 4.53e-01 4.36e-01 
2.45e+00 1.10e-01 5.00e-01 5.92e-02 3.52e-18 3.40e-01 0.00e+00 1.09e-01 4.53e-01 4.36e-01 
2.45e+00 1.10e-01 5.00e-01 5.94e-02 3.53e-18 3.40e-01 0.00e+00 1.09e-01 4.53e-01 4.35e-01 
2.46e+00 1.10e-01 5.00e-01 5.96e-02 3.55e-18 3.40e-01 0.00e+00 1.09e-01 4.53e-01 4.35e-01 
2.46e+00 1.11e-01 5.00e-01 5.98e-02 3.56e-18 3.39e-01 0.00e+00 1.09e-01 4.53e-01 4.34e-01 
2.46e+00 1.11e-01 5.00e-01 6.00e-02 3.57e-18 3.39e-01 0.00e+00 1.08e-01 4.53e-01 4.34e-01 
2.47e+00 1.12e-01 5.00e-01 6.01e-02 3.58e-18 3.39e-01 0.00e+00 1.08e-01 4.52e-01 4.33e-01 
2.47e+00 1.12e-01 5.00e-01 6.02e-02 3.58e-18 3.39e-01 0.00e+00 1.08e-01 4.52e-01 4.33e-01 
2.47e+00 1.12e-01 5.00e-01 6.02e-02 3.59e-18 3.39e-01 0.00e+00 1.08e-01 4.52e-01 4.32e-01 
2.48e+00 1.12e-01 5.00e-01 6.02e-02 3.59e-18 3.39e-01 0.00e+00 1.08e-01 4.52e-01 4.32e-01 
2.48e+00 1.12e-01 5.00e-01 6.01e-02 3.59e-18 3.39e-01 0.00e+00 1.08e-01 4.52e-01 4.31e-01 
2.48e+00 1.12e-01 5.00e-01 6.00e-02 3.58e-18 3.39e-01 0.00e+00 1.08e-01 4.52e-01 4.31e-01 
2.49e+00 1.11e-01 5.00e-01 5.98e-02 3.57e-18 3.39e-01 0.00e+00 1.08e-01 4.52e-01 4.31e-01 
2.49e+00 1.11e-01 5.00e-01 5.95e-02 3.56e-18 3.39e-01 0.00e+00 1.08e-01 4.52e-01 4.30e-01 
2.50e+00 1.10e-01 5.00e-01 5.92e-02 3.54e-18 3.39e-01 0.00e+00 1.08e-01 4.52e-01 4.30e-01 
2.50e+00 1.10e-01 5.00e-01 5.87e-02 3.51e-18 3.39e-01 0.00e+00 1.07e-01 4.52e-01 4.30e-01 
2.50e+00 1.09e-01 5.00e-01 5.82e-02 3.49e-18 3.39e-01 0.00e+00 1.07e-01 4.52e-01 4.30e-01 
2.51e+00 1.08e-01 5.00e-01 5.76e-02 3.45e-18 3.39e-01 0.00e+00 1.07e-01 4.52e-01 4.30e-01 
2.51e+00 1.07e-01 5.00e-01 5.69e-02 3.42e-18 3.39e-01 0.00e+00 1.08e-01 4.52e-01 4.30e-01 
2.51e+00 1.05e-01 5.00e-01 5.61e-02 3.37e-18 3.39e-01 0.00e+00 1.08e-01 4.52e-01 4.30e-01 
2.52e+00 1.04e-01 5.00e-01 5.52e-02 3.32e-18 3.39e-01 0.00e+00 1.08e-01 4.52e-01 4.31e-01 
2.52e+00 1.02e-01 5.00e-01 5.42e-02 3.26e-18 3.39e-01 0.00e+00 1.08e-01 4.53e-01 4.31e-01 
2.52e+00 9.99e-02 5.00e-01 5.31e-02 3.20e-18 3.40e-01 0.00e+00 1.08e-01 4.53e-01 4.32e-01 
2.53e+00 9.77e-02 5.00e-01 5.19e-02 3.13e-18 3.40e-01 0.00e+00 1.08e-01 4.53e-01 4.33e-01 
2.53e+00 9.53e-02 5.00e-01 5.06e-02 3.06e-18 3.40e-01 0.00e+00 1.08e-01 4.53e-01 4.34e-01 
2.53e+00 9.27e-02 5.00e-01 4.92e-02 2.97e-18 3.40e-01 0.00e+00 1.09e-01 4.54e-01 4.35e-01 
2.54e+00 8.98e-02 5.00e-01 4.76e-02 2.89e-18 3.41e-01 0.00e+00 1.09e-01 4.54e-01 4.36e-01 
2.54e+00 8.68e-02 5.00e-01 4.60e-02 2.79e-18 3.41e-01 0.00e+00 1.09e-01 4.55e-01 4.38e-01 
2.54e+00 8.36e-02 5.00e-01 4.42e-02 2.69e-18 3.42e-01 0.00e+00 1.10e-01 4.55e-01 4.40e-01 
2.55e+00 8.02e-02 5.00e-01 4.24e-02 2.58e-18 3.42e-01 0.00e+00 1.10e-01 4.56e-01 4.41e-01 
2.55e+00 7.66e-02 5.00e-01 4.04e-02 2.47e-18 3.43e-01 0.00e+00 1.11e-01 4.57e-01 4.43e-01 
2.56e+00 7.28e-02 5.00e-01 3.84e-02 2.35e-18 3.43e-01 0.00e+00 1.11e-01 4.58e-01 4.46e-01 
2.56e+00 6.89e-02 5.00e-01 3.62e-02 2.23e-18 3.44e-01 0.00e+00 1.12e-01 4.58e-01 4.48e-01 
2.56e+00 6.48e-02 5.00e-01 3.41e-02 2.10e-18 3.44e-01 0.00e+00 1.13e-01 4.59e-01 4.50e-01 
2.57e+00 6.06e-02 5.00e-01 3.18e-02 1.96e-18 3.45e-01 0.00e+00 1.13e-01 4.60e-01 4.53e-01 
2.57e+00 5.63e-02 5.00e-01 2.95e-02 1.83e-18 3.46e-01 0.00e+00 1.14e-01 4.61e-01 4.56e-01 
2.57e+00 5.19e-02 5.00e-01 2.71e-02 1.69e-18 3.46e-01 0.00e+00 1.15e-01 4.62e-01 4.58e-01 
2.58e+00 4.75e-02 5.00e-01 2.48e-02 1.55e-18 3.47e-01 0.00e+00 1.15e-01 4.63e-01 4.61e-01 
2.58e+00 4.31e-02 5.00e-01 2.24e-02 1.41e-18 3.48e-01 0.00e+00 1.16e-01 4.64e-01 4.64e-01 
2.58e+00 3.86e-02 5.00e-01 2.00e-02 1.26e-18 3.49e-01 0.00e+00 1.17e-01 4.65e-01 4.67e-01 
2.59e+00 3.43e-02 5.00e-01 1.77e-02 1.12e-18 3.50e-01 0.00e+00 1.18e-01 4.66e-01 4.70e-01 
2.59e+00 3.00e-02 5.00e-01 1.54e-02 9.85e-19 3.50e-01 0.00e+00 1.18e-01 4.67e-01 4.73e-01 
2.59e+00 2.58e-02 5.00e-01 1.31e-02 8.50e-19 3.51e-01 0.00e+00 1.19e-01 4.68e-01 4.76e-01 
2.60e+00 2.18e-02 5.00e-01 1.10e-02 7.19e-19 3.52e-01 0.00e+00 1.20e-01 4.70e-01 4.79e-01 
2.60e+00 1.80e-02 5.00e-01 8.97e-03 5.94e-19 3.53e-01 0.00e+00 1.20e-01 4.71e-01 4.82e-01 
2.60e+00 1.44e-02 5.00e-01 7.08e-03 4.77e-19 3.54e-01 0.00e+00 1.21e-01 4.72e-01 4.85e-01 
2.61e+00 1.11e-02 5.00e-01 5.35e-03 3.69e-19 3.55e-01 0.00e+00 1.22e-01 4.73e-01 4.88e-01 
2.61e+00 8.18e-03 5.00e-01 3.81e-03 2.71e-19 3.56e-01 0.00e+00 1.23e-01 4.74e-01 4.90e-01 
2.61e+00 5.61e-03 5.00e-01 2.49e-03 1.86e-19 3.57e-01 0.00e+00 1.23e-01 4.76e-01 4.93e-01 
2.62e+00 3.46e-03 5.00e-01 1.41e-03 1.13e-19 3.58e-01 0.00e+00 1.24e-01 4.77e-01 4.96e-01 
2.62e+00 1.77e-03 5.00e-01 6.04e-04 5.65e-20 3.59e-01 0.00e+00 1.25e-01 4.78e-01 4.98e-01 
2.62e+00 6.07e-04 5.00e-01 9.39e-05 1.66e-20 3.59e-01 0.00e+00 1.25e-01 4.79e-01 5.01e-01 
2.63e+00 2.63e-11 5.00e-01 -8.90e-05 -4.83e-21 3.60e-01 0.00e+00 1.26e-01 4.81e-01 5.03e-01 
2.63e+00 5.37e-14 5.00e-01 8.43e-05 -5.75e-21 3.61e-01 0.00e+00 1.26e-01 4.82e-01 5.05e-01 
2.64e+00 6.11e-04 5.00e-01 5.97e-04 1.52e-20 3.62e-01 0.00e+00 1.27e-01 4.83e-01 5.07e-01 
2.64e+00 1.79e-03 5.00e-01 1.42e-03 5.48e-20 3.63e-01 0.00e+00 1.27e-01 4.85e-01 5.10e-01 
2.64e+00 3.47e-03 5.00e-01 2.53e-03 1.12e-19 3.64e-01 0.00e+00 1.28e-01 4.86e-01 5.12e-01 
2.65e+00 5.63e-03 5.00e-01 3.89e-03 1.86e-19 3.65e-01 0.00e+00 1.28e-01 4.87e-01 5.14e-01 
2.65e+00 8.21e-03 5.00e-01 5.50e-03 2.75e-19 3.66e-01 0.00e+00 1.29e-01 4.89e-01 5.16e-01 
2.65e+00 1.12e-02 5.00e-01 7.31e-03 3.77e-19 3.67e-01 0.00e+00 1.29e-01 4.90e-01 5.17e-01 
2.66e+00 1.44e-02 5.00e-01 9.31e-03 4.91e-19 3.68e-01 0.00e+00 1.30e-01 4.91e-01 5.19e-01 
2.66e+00 1.80e-02 5.00e-01 1.15e-02 6.15e-19 3.69e-01 0.00e+00 1.30e-01 4.92e-01 5.21e-01 
2.66e+00 2.18e-02 5.00e-01 1.38e-02 7.47e-19 3.70e-01 0.00e+00 1.31e-01 4.94e-01 5.23e-01 
2.67e+00 2.57e-02 5.00e-01 1.62e-02 8.88e-19 3.71e-01 0.00e+00 1.31e-01 4.95e-01 5.24e-01 
2.67e+00 2.99e-02 5.00e-01 1.86e-02 1.03e-18 3.72e-01 0.00e+00 1.31e-01 4.96e-01 5.25e-01 
2.67e+00 3.41e-02 5.00e-01 2.12e-02 1.18e-18 3.73e-01 0.00e+00 1.32e-01 4.97e-01 5.27e-01 
2.68e+00 3.84e-02 5.00e-01 2.38e-02 1.34e-18 3.74e-01 0.00e+00 1.32e-01 4.98e-01 5.28e-01 
2.68e+00 4.27e-02 5.00e-01 2.64e-02 1.49e-18 3.75e-01 0.00e+00 1.32e-01 4.99e-01 5.28e-01 
2.68e+00 4.70e-02 5.00e-01 2.90e-02 1.65e-18 3.75e-01 0.00e+00 1.32e-01 5.00e-01 5.29e-01 
2.69e+00 5.13e-02 5.00e-01 3.16e-02 1.80e-18 3.76e-01 0.00e+00 1.32e-01 5.01e-01 5.29e-01 
2.69e+00 5.55e-02 5.00e-01 3.41e-02 1.96e-18 3.77e-01 0.00e+00 1.32e-01 5.02e-01 5.29e-01 
2.69e+00 5.96e-02 5.00e-01 3.66e-02 2.11e-18 3.77e-01 0.00e+00 1.32e-01 5.03e-01 5.29e-01 
2.70e+00 6.36e-02 5.00e-01 3.90e-02 2.25e-18 3.78e-01 0.00e+00 1.32e-01 5.04e-01 5.29e-01 
2.70e+00 6.75e-02 5.00e-01 4.13e-02 2.39e-18 3.78e-01 0.00e+00 1.32e-01 5.04e-01 5.29e-01 
2.71e+00 7.12e-02 5.00e-01 4.36e-02 2.53e-18 3.79e-01 0.00e+00 1.32e-01 5.05e-01 5.28e-01 
2.71e+00 7.47e-02 5.00e-01 4.57e-02 2.66e-18 3.79e-01 0.00e+00 1.32e-01 5.06e-01 5.27e-01 
2.71e+00 7.80e-02 5.00e-01 4.77e-02 2.78e-18 3.80e-01 0.00e+00 1.32e-01 5.06e-01 5.26e-01 
2.72e+00 8.11e-02 5.00e-01 4.96e-02 2.90e-18 3.80e-01 0.00e+00 1.31e-01 5.07e-01 5.25e-01 
2.72e+00 8.41e-02 5.00e-01 5.13e-02 3.01e-18 3.80e-01 0.00e+00 1.31e-01 5.07e-01 5.24e-01 
2.72e+00 8.68e-02 5.00e-01 5.29e-02 3.11e-18 3.81e-01 0.00e+00 1.31e-01 5.07e-01 5.22e-01 
2.73e+00 8.92e-02 5.00e-01 5.44e-02 3.20e-18 3.81e-01 0.00e+00 1.30e-01 5.08e-01 5.20e-01 
2.73e+00 9.15e-02 5.00e-01 5.57e-02 3.28e-18 3.81e-01 0.00e+00 1.30e-01 5.08e-01 5.19e-01 
2.73e+00 9.35e-02 5.00e-01 5.70e-02 3.36e-18 3.81e-01 0.00e+00 1.29e-01 5.08e-01 5.17e-01 
2.74e+00 9.53e-02 5.00e-01 5.80e-02 3.43e-18 3.81e-01 0.00e+00 1.29e-01 5.08e-01 5.15e-01 
2.74e+00 9.69e-02 5.00e-01 5.90e-02 3.49e-18 3.81e-01 0.00e+00 1.28e-01 5.09e-01 5.13e-01 
2.74e+00 9.83e-02 5.00e-01 5.98e-02 3.54e-18 3.82e-01 0.00e+00 1.28e-01 5.09e-01 5.12e-01 
2.75e+00 9.95e-02 5.00e-01 6.05e-02 3.58e-18 3.82e-01 0.00e+00 1.27e-01 5.09e-01 5.10e-01 
2.75e+00 1.01e-01 5.00e-01 6.11e-02 3.62e-18 3.82e-01 0.00e+00 1.27e-01 5.09e-01 5.08e-01 
2.75e+00 1.01e-01 5.00e-01 6.15e-02 3.65e-18 3.82e-01 0.00e+00 1.27e-01 5.09e-01 5.06e-01 
2.76e+00 1.02e-01 5.00e-01 6.19e-02 3.68e-18 3.82e-01 0.00e+00 1.26e-01 5.09e-01 5.04e-01 
2.76e+00 1.03e-01 5.00e-01 6.22e-02 3.70e-18 3.82e-01 0.00e+00 1.26e-01 5.09e-01 5.03e-01 
2.77e+00 1.03e-01 5.00e-01 6.24e-02 3.71e-18 3.82e-01 0.00e+00 1.25e-01 5.09e-01 5.01e-01 
2.77e+00 1.03e-01 5.00e-01 6.25e-02 3.72e-18 3.82e-01 0.00e+00 1.25e-01 5.09e-01 5.00e-01 
2.77e+00 1.03e-01 5.00e-01 6.25e-02 3.72e-18 3.82e-01 0.00e+00 1.25e-01 5.09e-01 4.98e-01 
2.78e+00 1.03e-01 5.00e-01 6.25e-02 3.72e-18 3.82e-01 0.00e+00 1.24e-01 5.09e-01 4.97e-01 
2.78e+00 1.03e-01 5.00e-01 6.24e-02 3.72e-18 3.82e-01 0.00e+00 1.24e-01 5.09e-01 4.96e-01 
2.78e+00 1.03e-01 5.00e-01 6.22e-02 3.71e-18 3.82e-01 0.00e+00 1.24e-01 5.09e-01 4.95e-01 
2.79e+00 1.03e-01 5.00e-01 6.21e-02 3.70e-18 3.82e-01 0.00e+00 1.23e-01 5.09e-01 4.94e-01 
2.79e+00 1.02e-01 5.00e-01 6.18e-02 3.69e-18 3.82e-01 0.00e+00 1.23e-01 5.09e-01 4.93e-01 
2.79e+00 1.02e-01 5.00e-01 6.16e-02 3.68e-18 3.82e-01 0.00e+00 1.23e-01 5.09e-01 4.92e-01 
2.80e+00 1.02e-01 5.00e-01 6.13e-02 3.66e-18 3.82e-01 0.00e+00 1.23e-01 5.09e-01 4.91e-01 
2.80e+00 1.01e-01 5.00e-01 6.11e-02 3.65e-18 3.82e-01 0.00e+00 1.23e-01 5.09e-01 4.91e-01 
2.80e+00 1.01e-01 5.00e-01 6.08e-02 3.63e-18 3.82e-01 0.00e+00 1.23e-01 5.09e-01 4.90e-01 
2.81e+00 1.00e-01 5.00e-01 6.05e-02 3.61e-18 3.82e-01 0.00e+00 1.22e-01 5.09e-01 4.90e-01 
2.81e+00 9.99e-02 5.00e-01 6.02e-02 3.60e-18 3.82e-01 0.00e+00 1.22e-01 5.09e-01 4.89e-01 
2.81e+00 9.94e-02 5.00e-01 5.99e-02 3.58e-18 3.82e-01 0.00e+00 1.22e-01 5.09e-01 4.89e-01 
2.82e+00 9.90e-02 5.00e-01 5.96e-02 3.56e-18 3.82e-01 0.00e+00 1.22e-01 5.09e-01 4.89e-01 
2.82e+00 9.85e-02 5.00e-01 5.94e-02 3.55e-18 3.81e-01 0.00e+00 1.22e-01 5.09e-01 4.89e-01 
2.82e+00 9.81e-02 5.00e-01 5.91e-02 3.53e-18 3.81e-01 0.00e+00 1.22e-01 5.09e-01 4.88e-01 
2.83e+00 9.77e-02 5.00e-01 5.89e-02 3.52e-18 3.81e-01 0.00e+00 1.22e-01 5.09e-01 4.88e-01 
2.83e+00 9.74e-02 5.00e-01 5.87e-02 3.50e-18 3.81e-01 0.00e+00 1.22e-01 5.09e-01 4.88e-01 
2.83e+00 9.71e-02 5.00e-01 5.85e-02 3.49e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.88e-01 
2.84e+00 9.68e-02 5.00e-01 5.83e-02 3.48e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.88e-01 
2.84e+00 9.66e-02 5.00e-01 5.82e-02 3.47e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.88e-01 
2.85e+00 9.63e-02 5.00e-01 5.81e-02 3.46e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.88e-01 
2.85e+00 9.62e-02 5.00e-01 5.80e-02 3.46e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.88e-01 
2.85e+00 9.60e-02 5.00e-01 5.79e-02 3.45e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.88e-01 
2.86e+00 9.59e-02 5.00e-01 5.78e-02 3.45e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.88e-01 
2.86e+00 9.58e-02 5.00e-01 5.78e-02 3.44e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.88e-01 
2.86e+00 9.58e-02 5.00e-01 5.77e-02 3.44e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.88e-01 
2.87e+00 9.58e-02 5.00e-01 5.77e-02 3.44e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.88e-01 
2.87e+00 9.57e-02 5.00e-01 5.77e-02 3.44e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.88e-01 
2.87e+00 9.57e-02 5.00e-01 5.77e-02 3.44e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.89e-01 
2.88e+00 9.57e-02 5.00e-01 5.77e-02 3.44e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.89e-01 
2.88e+00 9.57e-02 5.00e-01 5.77e-02 3.44e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.89e-01 
2.88e+00 9.57e-02 5.00e-01 5.77e-02 3.44e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.89e-01 
2.89e+00 9.57e-02 5.00e-01 5.76e-02 3.43e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.89e-01 
2.89e+00 9.56e-02 5.00e-01 5.76e-02 3.43e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.89e-01 
2.89e+00 9.55e-02 5.00e-01 5.75e-02 3.43e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.89e-01 
2.90e+00 9.54e-02 5.00e-01 5.74e-02 3.42e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.89e-01 
2.90e+00 9.52e-02 5.00e-01 5.72e-02 3.41e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.89e-01 
2.91e+00 9.49e-02 5.00e-01 5.71e-02 3.41e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.89e-01 
2.91e+00 9.45e-02 5.00e-01 5.68e-02 3.39e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.89e-01 
2.91e+00 9.41e-02 5.00e-01 5.65e-02 3.38e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.89e-01 
2.92e+00 9.36e-02 5.00e-01 5.62e-02 3.36e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.89e-01 
2.92e+00 9.29e-02 5.00e-01 5.58e-02 3.34e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.90e-01 
2.92e+00 9.22e-02 5.00e-01 5.53e-02 3.31e-18 3.81e-01 0.00e+00 1.22e-01 5.08e-01 4.90e-01 
2.93e+00 9.13e-02 5.00e-01 5.47e-02 3.28e-18 3.81e-01 0.00e+00 1.23e-01 5.08e-01 4.90e-01 
2.93e+00 9.03e-02 5.00e-01 5.41e-02 3.24e-18 3.81e-01 0.00e+00 1.23e-01 5.08e-01 4.91e-01 
2.93e+00 8.91e-02 5.00e-01 5.33e-02 3.20e-18 3.81e-01 0.00e+00 1.23e-01 5.08e-01 4.91e-01 
2.94e+00 8.78e-02 5.00e-01 5.25e-02 3.15e-18 3.81e-01 0.00e+00 1.23e-01 5.09e-01 4.92e-01 
2.94e+00 8.63e-02 5.00e-01 5.16e-02 3.10e-18 3.82e-01 0.00e+00 1.23e-01 5.09e-01 4.92e-01 
2.94e+00 8.47e-02 5.00e-01 5.05e-02 3.04e-18 3.82e-01 0.00e+00 1.23e-01 5.09e-01 4.93e-01 
2.95e+00 8.28e-02 5.00e-01 4.94e-02 2.98e-18 3.82e-01 0.00e+00 1.24e-01 5.10e-01 4.94e-01 
2.95e+00 8.08e-02 5.00e-01 4.82e-02 2.91e-18 3.82e-01 0.00e+00 1.24e-01 5.10e-01 4.95e-01 
2.95e+00 7.87e-02 5.00e-01 4.68e-02 2.84e-18 3.83e-01 0.00e+00 1.24e-01 5.10e-01 4.96e-01 
2.96e+00 7.63e-02 5.00e-01 4.54e-02 2.75e-18 3.83e-01 0.00e+00 1.24e-01 5.11e-01 4.98e-01 
2.96e+00 7.38e-02 5.00e-01 4.38e-02 2.66e-18 3.84e-01 0.00e+00 1.25e-01 5.11e-01 4.99e-01 
2.96e+00 7.11e-02 5.00e-01 4.22e-02 2.56e-18 3.84e-01 0.00e+00 1.25e-01 5.12e-01 5.01e-01 
2.97e+00 6.82e-02 5.00e-01 4.04e-02 2.47e-18 3.84e-01 0.00e+00 1.26e-01 5.13e-01 5.02e-01 
2.97e+00 6.52e-02 5.00e-01 3.86e-02 2.36e-18 3.85e-01 0.00e+00 1.26e-01 5.13e-01 5.04e-01 
2.98e+00 6.20e-02 5.00e-01 3.67e-02 2.25e-18 3.85e-01 0.00e+00 1.26e-01 5.14e-01 5.06e-01 
2.98e+00 5.86e-02 5.00e-01 3.46e-02 2.12e-18 3.86e-01 0.00e+00 1.27e-01 5.15e-01 5.08e-01 
2.98e+00 5.52e-02 5.00e-01 3.25e-02 2.01e-18 3.87e-01 0.00e+00 1.28e-01 5.15e-01 5.10e-01 
2.99e+00 5.16e-02 5.00e-01 3.04e-02 1.88e-18 3.87e-01 0.00e+00 1.28e-01 5.16e-01 5.12e-01 
2.99e+00 4.80e-02 5.00e-01 2.82e-02 1.75e-18 3.88e-01 0.00e+00 1.29e-01 5.17e-01 5.15e-01 
2.99e+00 4.43e-02 5.00e-01 2.59e-02 1.61e-18 3.89e-01 0.00e+00 1.29e-01 5.18e-01 5.17e-01 
3.00e+00 4.05e-02 5.00e-01 2.37e-02 1.48e-18 3.89e-01 0.00e+00 1.30e-01 5.19e-01 5.20e-01 
3.00e+00 3.67e-02 5.00e-01 2.14e-02 1.34e-18 3.90e-01 0.00e+00 1.31e-01 5.20e-01 5.22e-01 
3.00e+00 3.30e-02 5.00e-01 1.91e-02 1.21e-18 3.91e-01 0.00e+00 1.31e-01 5.21e-01 5.25e-01 
3.01e+00 2.92e-02 5.00e-01 1.69e-02 1.07e-18 3.91e-01 0.00e+00 1.32e-01 5.22e-01 5.28e-01 
3.01e+00 2.56e-02 5.00e-01 1.47e-02 9.44e-19 3.92e-01 0.00e+00 1.33e-01 5.23e-01 5.30e-01 
3.01e+00 2.20e-02 5.00e-01 1.25e-02 8.09e-19 3.93e-01 0.00e+00 1.33e-01 5.24e-01 5.33e-01 
3.02e+00 1.86e-02 5.00e-01 1.05e-02 6.90e-19 3.94e-01 0.00e+00 1.34e-01 5.25e-01 5.35e-01 
3.02e+00 1.53e-02 5.00e-01 8.56e-03 5.64e-19 3.95e-01 0.00e+00 1.34e-01 5.26e-01 5.38e-01 
3.02e+00 1.23e-02 5.00e-01 6.75e-03 4.59e-19 3.95e-01 0.00e+00 1.35e-01 5.27e-01 5.40e-01 
3.03e+00 9.50e-03 5.00e-01 5.11e-03 3.49e-19 3.96e-01 0.00e+00 1.36e-01 5.28e-01 5.43e-01 
3.03e+00 6.98e-03 5.00e-01 3.63e-03 2.62e-19 3.97e-01 0.00e+00 1.36e-01 5.29e-01 5.45e-01 
3.03e+00 4.79e-03 5.00e-01 2.38e-03 1.73e-19 3.98e-01 0.00e+00 1.37e-01 5.31e-01 5.47e-01 
3.04e+00 2.95e-03 5.00e-01 1.34e-03 1.12e-19 3.99e-01 0.00e+00 1.37e-01 5.32e-01 5.50e-01 
3.04e+00 1.51e-03 5.00e-01 5.78e-04 4.98e-20 4.00e-01 0.00e+00 1.38e-01 5.33e-01 5.52e-01 
3.04e+00 5.18e-04 5.00e-01 8.60e-05 1.98e-20 4.00e-01 0.00e+00 1.38e-01 5.34e-01 5.54e-01 
3.05e+00 1.47e-07 5.00e-01 -8.13e-05 -8.80e-21 4.01e-01 0.00e+00 1.39e-01 5.35e-01 5.56e-01 
3.05e+00 5.30e-14 5.00e-01 7.71e-05 -1.10e-21 4.02e-01 0.00e+00 1.39e-01 5.36e-01 5.58e-01 
3.06e+00 0.00e+00 5.00e-01 -7.30e-05 9.99e-21 4.03e-01 0.00e+00 1.40e-01 5.38e-01 5.60e-01 
3.06e+00 0.00e+00 5.00e-01 6.92e-05 -1.79e-20 4.04e-01 0.00e+00 1.40e-01 5.39e-01 5.62e-01 
3.06e+00 0.00e+00 5.00e-01 -6.56e-05 2.50e-20 4.05e-01 0.00e+00 1.41e-01 5.40e-01 5.64e-01 
3.07e+00 0.00e+00 5.00e-01 6.21e-05 -3.13e-20 4.06e-01 0.00e+00 1.41e-01 5.41e-01 5.65e-01 
3.07e+00 0.00e+00 5.00e-01 -5.89e-05 3.69e-20 4.07e-01 0.00e+00 1.42e-01 5.42e-01 5.67e-01 
3.07e+00 0.00e+00 5.00e-01 5.58e-05 -4.18e-20 4.08e-01 0.00e+00 1.42e-01 5.44e-01 5.69e-01 
3.08e+00 0.00e+00 5.00e-01 -5.29e-05 4.61e-20 4.09e-01 0.00e+00 1.43e-01 5.45e-01 5.71e-01 
3.08e+00 0.00e+00 5.00e-01 5.01e-05 -4.98e-20 4.10e-01 0.00e+00 1.43e-01 5.46e-01 5.72e-01 
3.08e+00 0.00e+00 5.00e-01 -4.75e-05 5.30e-20 4.11e-01 0.00e+00 1.43e-01 5.47e-01 5.74e-01 
3.09e+00 0.00e+00 5.00e-01 4.50e-05 -5.57e-20 4.11e-01 0.00e+00 1.44e-01 5.49e-01 5.75e-01 
3.09e+00 3.33e-16 5.00e-01 -4.26e-05 5.80e-20 4.12e-01 0.00e+00 1.44e-01 5.50e-01 5.77e-01 
3.09e+00 1.02e-08 5.00e-01 4.04e-05 -5.99e-20 4.13e-01 0.00e+00 1.45e-01 5.51e-01 5.78e-01 
3.10e+00 1.29e-03 5.00e-01 1.60e-03 6.15e-20 4.14e-01 0.00e+00 1.45e-01 5.52e-01 5.80e-01 
3.10e+00 3.91e-03 5.00e-01 3.44e-03 1.27e-19 4.15e-01 0.00e+00 1.45e-01 5.54e-01 5.81e-01 
3.10e+00 7.87e-03 5.00e-01 6.75e-03 2.79e-19 4.16e-01 0.00e+00 1.46e-01 5.55e-01 5.83e-01 
3.11e+00 1.32e-02 5.00e-01 1.04e-02 5.19e-19 4.17e-01 0.00e+00 1.46e-01 5.56e-01 5.84e-01 
3.11e+00 2.00e-02 5.00e-01 1.56e-02 7.21e-19 4.18e-01 0.00e+00 1.46e-01 5.57e-01 5.85e-01 
3.12e+00 2.82e-02 5.00e-01 2.13e-02 1.13e-18 4.18e-01 0.00e+00 1.47e-01 5.58e-01 5.86e-01 
3.12e+00 3.79e-02 5.00e-01 2.84e-02 1.40e-18 4.19e-01 0.00e+00 1.47e-01 5.59e-01 5.87e-01 
3.12e+00 4.90e-02 5.00e-01 3.61e-02 1.97e-18 4.19e-01 0.00e+00 1.47e-01 5.59e-01 5.87e-01 
3.13e+00 6.17e-02 5.00e-01 4.52e-02 2.32e-18 4.19e-01 0.00e+00 1.47e-01 5.59e-01 5.86e-01 
3.13e+00 7.60e-02 5.00e-01 5.50e-02 3.05e-18 4.18e-01 0.00e+00 1.46e-01 5.58e-01 5.84e-01 
3.13e+00 9.18e-02 5.00e-01 6.61e-02 3.49e-18 4.17e-01 0.00e+00 1.45e-01 5.56e-01 5.81e-01 
3.14e+00 1.09e-01 5.00e-01 7.79e-02 4.36e-18 4.16e-01 0.00e+00 1.44e-01 5.54e-01 5.75e-01 
3.14e+00 1.28e-01 5.00e-01 9.09e-02 4.90e-18 4.13e-01 0.00e+00 1.42e-01 5.51e-01 5.68e-01 
3.14e+00 1.49e-01 5.00e-01 1.04e-01 5.90e-18 4.09e-01 0.00e+00 1.39e-01 5.46e-01 5.57e-01 
3.15e+00 1.71e-01 5.00e-01 1.19e-01 6.53e-18 4.04e-01 0.00e+00 1.36e-01 5.39e-01 5.44e-01 
3.15e+00 1.95e-01 5.00e-01 1.34e-01 7.63e-18 3.98e-01 0.00e+00 1.32e-01 5.31e-01 5.26e-01 
3.15e+00 2.20e-01 5.00e-01 1.49e-01 8.31e-18 3.91e-01 0.00e+00 1.26e-01 5.21e-01 5.05e-01 
3.16e+00 2.46e-01 5.00e-01 1.65e-01 9.46e-18 3.82e-01 0.00e+00 1.20e-01 5.09e-01 4.79e-01 
3.16e+00 2.74e-01 5.00e-01 1.80e-01 1.02e-17 3.71e-01 0.00e+00 1.12e-01 4.94e-01 4.49e-01 
3.16e+00 3.03e-01 5.00e-01 1.95e-01 1.13e-17 3.58e-01 0.00e+00 1.04e-01 4.78e-01 4.15e-01 
3.17e+00 3.33e-01 5.00e-01 2.09e-01 1.19e-17 3.44e-01 0.00e+00 9.44e-02 4.59e-01 3.78e-01 
3.17e+00 3.63e-01 5.00e-01 2.22e-01 1.30e-17 3.29e-01 0.00e+00 8.45e-02 4.38e-01 3.38e-01 
3.17e+00 3.94e-01 5.00e-01 2.33e-01 1.35e-17 3.12e-01 0.00e+00 7.44e-02 4.15e-01 2.98e-01 
3.18e+00 4.25e-01 5.00e-01 2.43e-01 1.43e-17 2.94e-01 0.00e+00 6.43e-02 3.92e-01 2.57e-01 
3.18e+00 4.55e-01 5.00e-01 2.51e-01 1.46e-17 2.75e-01 0.00e+00 5.47e-02 3.67e-01 2.19e-01 
3.19e+00 4.85e-01 5.00e-01 2.57e-01 1.53e-17 2.57e-01 0.00e+00 4.58e-02 3.42e-01 1.83e-01 
3.19e+00 5.14e-01 5.00e-01 2.60e-01 1.53e-17 2.38e-01 0.00e+00 3.78e-02 3.17e-01 1.51e-01 
3.19e+00 5.41e-01 5.00e-01 2.61e-01 1.57e-17 2.20e-01 0.00e+00 3.10e-02 2.94e-01 1.24e-01 
3.20e+00 5.67e-01 5.00e-01 2.61e-01 1.55e-17 2.03e-01 0.00e+00 2.54e-02 2.71e-01 1.01e-01 
3.20e+00 5.89e-01 5.00e-01 2.59e-01 1.56e-17 1.88e-01 0.00e+00 2.08e-02 2.50e-01 8.32e-02 
3.20e+00 6.10e-01 5.00e-01 2.55e-01 1.52e-17 1.74e-01 0.00e+00 1.72e-02 2.32e-01 6.89e-02 
3.21e+00 6.27e-01 5.00e-01 2.50e-01 1.51e-17 1.61e-01 0.00e+00 1.45e-02 2.15e-01 5.80e-02 
3.21e+00 6.41e-01 5.00e-01 2.43e-01 1.46e-17 1.51e-01 0.00e+00 1.25e-02 2.01e-01 4.98e-02 
3.21e+00 6.51e-01 5.00e-01 2.36e-01 1.44e-17 1.42e-01 0.00e+00 1.09e-02 1.89e-01 4.38e-02 
3.22e+00 6.58e-01 5.00e-01 2.28e-01 1.38e-17 1.35e-01 0.00e+00 9.86e-03 1.79e-01 3.94e-02 
3.22e+00 6.62e-01 5.00e-01 2.20e-01 1.35e-17 1.29e-01 0.00e+00 9.09e-03 1.72e-01 3.63e-02 
3.22e+00 6.62e-01 5.00e-01 2.11e-01 1.28e-17 1.24e-01 0.00e+00 8.56e-03 1.66e-01 3.43e-02 
3.23e+00 6.59e-01 5.00e-01 2.02e-01 1.24e-17 1.21e-01 0.00e+00 8.23e-03 1.62e-01 3.29e-02 
3.23e+00 6.52e-01 5.00e-01 1.93e-01 1.17e-17 1.19e-01 0.00e+00 8.06e-03 1.59e-01 3.22e-02 
3.23e+00 6.43e-01 5.00e-01 1.84e-01 1.13e-17 1.18e-01 0.00e+00 8.01e-03 1.57e-01 3.20e-02 
3.24e+00 6.31e-01 5.00e-01 1.75e-01 1.06e-17 1.17e-01 0.00e+00 8.06e-03 1.56e-01 3.22e-02 
3.24e+00 6.17e-01 5.00e-01 1.66e-01 1.03e-17 1.17e-01 0.00e+00 8.21e-03 1.56e-01 3.29e-02 
3.24e+00 6.00e-01 5.00e-01 1.58e-01 9.58e-18 1.18e-01 0.00e+00 8.45e-03 1.57e-01 3.38e-02 
3.25e+00 5.82e-01 5.00e-01 1.49e-01 9.21e-18 1.18e-01 0.00e+00 8.77e-03 1.58e-01 3.51e-02 
3.25e+00 5.62e-01 5.00e-01 1.41e-01 8.56e-18 1.19e-01 0.00e+00 9.16e-03 1.59e-01 3.67e-02 
3.25e+00 5.41e-01 5.00e-01 1.32e-01 8.20e-18 1.20e-01 0.00e+00 9.63e-03 1.60e-01 3.85e-02 
3.26e+00 5.19e-01 5.00e-01 1.24e-01 7.58e-18 1.21e-01 0.00e+00 1.02e-02 1.62e-01 4.07e-02 
3.26e+00 4.96e-01 5.00e-01 1.17e-01 7.25e-18 1.23e-01 0.00e+00 1.08e-02 1.63e-01 4.32e-02 
3.27e+00 4.73e-01 5.00e-01 1.09e-01 6.67e-18 1.24e-01 0.00e+00 1.15e-02 1.65e-01 4.60e-02 
3.27e+00 4.49e-01 5.00e-01 1.02e-01 6.37e-18 1.25e-01 0.00e+00 1.23e-02 1.66e-01 4.90e-02 
3.27e+00 4.25e-01 5.00e-01 9.54e-02 5.82e-18 1.26e-01 0.00e+00 1.31e-02 1.68e-01 5.24e-02 
3.28e+00 4.01e-01 5.00e-01 8.88e-02 5.55e-18 1.27e-01 0.00e+00 1.40e-02 1.69e-01 5.61e-02 
3.28e+00 3.77e-01 5.00e-01 8.26e-02 5.05e-18 1.28e-01 0.00e+00 1.50e-02 1.70e-01 6.01e-02 
3.28e+00 3.54e-01 5.00e-01 7.66e-02 4.81e-18 1.29e-01 0.00e+00 1.61e-02 1.72e-01 6.44e-02 
3.29e+00 3.31e-01 5.00e-01 7.10e-02 4.34e-18 1.29e-01 0.00e+00 1.73e-02 1.73e-01 6.90e-02 
3.29e+00 3.08e-01 5.00e-01 6.55e-02 4.13e-18 1.30e-01 0.00e+00 1.85e-02 1.74e-01 7.40e-02 
3.29e+00 2.86e-01 5.00e-01 6.04e-02 3.70e-18 1.31e-01 0.00e+00 1.98e-02 1.75e-01 7.92e-02 
3.30e+00 2.64e-01 5.00e-01 5.55e-02 3.51e-18 1.32e-01 0.00e+00 2.12e-02 1.76e-01 8.47e-02 
3.30e+00 2.43e-01 5.00e-01 5.09e-02 3.11e-18 1.33e-01 0.00e+00 2.26e-02 1.77e-01 9.04e-02 
3.30e+00 2.23e-01 5.00e-01 4.64e-02 2.95e-18 1.33e-01 0.00e+00 2.41e-02 1.78e-01 9.64e-02 
3.31e+00 2.04e-01 5.00e-01 4.22e-02 2.59e-18 1.34e-01 0.00e+00 2.57e-02 1.79e-01 1.03e-01 
3.31e+00 1.85e-01 5.00e-01 3.82e-02 2.45e-18 1.35e-01 0.00e+00 2.73e-02 1.80e-01 1.09e-01 
3.31e+00 1.67e-01 5.00e-01 3.45e-02 2.12e-18 1.35e-01 0.00e+00 2.89e-02 1.81e-01 1.16e-01 
3.32e+00 1.50e-01 5.00e-01 3.09e-02 2.00e-18 1.36e-01 0.00e+00 3.06e-02 1.81e-01 1.22e-01 
3.32e+00 1.34e-01 5.00e-01 2.75e-02 1.69e-18 1.37e-01 0.00e+00 3.23e-02 1.82e-01 1.29e-01 
3.33e+00 1.19e-01 5.00e-01 2.43e-02 1.59e-18 1.38e-01 0.00e+00 3.40e-02 1.84e-01 1.36e-01 
3.33e+00 1.04e-01 5.00e-01 2.14e-02 1.32e-18 1.38e-01 0.00e+00 3.57e-02 1.85e-01 1.43e-01 
3.33e+00 9.07e-02 5.00e-01 1.85e-02 1.23e-18 1.39e-01 0.00e+00 3.74e-02 1.86e-01 1.50e-01 
3.34e+00 7.80e-02 5.00e-01 1.59e-02 9.83e-19 1.40e-01 0.00e+00 3.91e-02 1.87e-01 1.56e-01 
3.34e+00 6.62e-02 5.00e-01 1.35e-02 9.17e-19 1.41e-01 0.00e+00 4.07e-02 1.88e-01 1.63e-01 
3.34e+00 5.54e-02 5.00e-01 1.12e-02 6.95e-19 1.42e-01 0.00e+00 4.23e-02 1.89e-01 1.69e-01 
3.35e+00 4.55e-02 5.00e-01 9.18e-03 6.47e-19 1.43e-01 0.00e+00 4.39e-02 1.90e-01 1.76e-01 
3.35e+00 3.65e-02 5.00e-01 7.33e-03 4.52e-19 1.44e-01 0.00e+00 4.55e-02 1.92e-01 1.82e-01 
3.35e+00 2.85e-02 5.00e-01 5.64e-03 4.22e-19 1.45e-01 0.00e+00 4.70e-02 1.93e-01 1.88e-01 
3.36e+00 2.14e-02 5.00e-01 4.19e-03 2.55e-19 1.46e-01 0.00e+00 4.84e-02 1.95e-01 1.94e-01 
3.36e+00 1.54e-02 5.00e-01 2.92e-03 2.44e-19 1.47e-01 0.00e+00 4.98e-02 1.96e-01 1.99e-01 
3.36e+00 1.03e-02 5.00e-01 1.88e-03 1.07e-19 1.48e-01 0.00e+00 5.11e-02 1.98e-01 2.04e-01 
3.37e+00 6.19e-03 5.00e-01 1.04e-03 1.17e-19 1.49e-01 0.00e+00 5.24e-02 1.99e-01 2.09e-01 
3.37e+00 3.11e-03 5.00e-01 4.42e-04 9.41e-21 1.51e-01 0.00e+00 5.36e-02 2.01e-01 2.14e-01 
3.37e+00 1.04e-03 5.00e-01 6.09e-05 4.24e-20 1.52e-01 0.00e+00 5.48e-02 2.02e-01 2.19e-01 
3.38e+00 5.00e-12 5.00e-01 -5.77e-05 -3.31e-20 1.53e-01 0.00e+00 5.59e-02 2.04e-01 2.24e-01 
3.38e+00 0.00e+00 5.00e-01 5.47e-05 2.47e-20 1.54e-01 0.00e+00 5.70e-02 2.06e-01 2.28e-01 
3.38e+00 0.00e+00 5.00e-01 -5.18e-05 -1.70e-20 1.56e-01 0.00e+00 5.80e-02 2.08e-01 2.32e-01 
3.39e+00 0.00e+00 5.00e-01 4.91e-05 1.01e-20 1.57e-01 0.00e+00 5.90e-02 2.09e-01 2.36e-01 
3.39e+00 0.00e+00 5.00e-01 -4.65e-05 -3.90e-21 1.58e-01 0.00e+00 6.00e-02 2.11e-01 2.40e-01 
3.40e+00 0.00e+00 5.00e-01 4.41e-05 -1.70e-21 1.60e-01 0.00e+00 6.09e-02 2.13e-01 2.44e-01 
3.40e+00 0.00e+00 5.00e-01 -4.18e-05 6.73e-21 1.61e-01 0.00e+00 6.18e-02 2.15e-01 2.47e-01 
3.40e+00 0.00e+00 5.00e-01 3.96e-05 -1.12e-20 1.63e-01 0.00e+00 6.27e-02 2.17e-01 2.51e-01 
3.41e+00 0.00e+00 5.00e-01 -3.75e-05 1.52e-20 1.64e-01 0.00e+00 6.36e-02 2.19e-01 2.54e-01 
3.41e+00 1.79e-13 5.00e-01 3.56e-05 -1.88e-20 1.66e-01 0.00e+00 6.44e-02 2.21e-01 2.58e-01 
3.41e+00 5.72e-15 5.00e-01 -3.37e-05 2.19e-20 1.67e-01 0.00e+00 6.52e-02 2.23e-01 2.61e-01 
3.42e+00 1.67e-16 5.00e-01 3.19e-05 -2.47e-20 1.69e-01 0.00e+00 6.60e-02 2.25e-01 2.64e-01 
3.42e+00 0.00e+00 5.00e-01 -3.03e-05 2.71e-20 1.70e-01 0.00e+00 6.68e-02 2.27e-01 2.67e-01 
3.42e+00 0.00e+00 5.00e-01 2.87e-05 -2.92e-20 1.72e-01 0.00e+00 6.75e-02 2.29e-01 2.70e-01 
3.43e+00 0.00e+00 5.00e-01 -2.72e-05 3.10e-20 1.73e-01 0.00e+00 6.82e-02 2.31e-01 2.73e-01 
3.43e+00 3.94e-10 5.00e-01 2.57e-05 -3.25e-20 1.75e-01 0.00e+00 6.90e-02 2.33e-01 2.76e-01 
3.43e+00 2.15e-08 5.00e-01 -2.44e-05 3.38e-20 1.77e-01 0.00e+00 6.97e-02 2.35e-01 2.79e-01 
3.44e+00 1.43e-11 5.00e-01 2.31e-05 -3.49e-20 1.78e-01 0.00e+00 7.04e-02 2.38e-01 2.81e-01 
3.44e+00 1.61e-12 5.00e-01 -2.19e-05 3.57e-20 1.80e-01 0.00e+00 7.10e-02 2.40e-01 2.84e-01 
3.44e+00 7.53e-12 5.00e-01 2.07e-05 -3.64e-20 1.81e-01 0.00e+00 7.17e-02 2.42e-01 2.87e-01 
3.45e+00 9.18e-13 5.00e-01 -1.97e-05 3.69e-20 1.83e-01 0.00e+00 7.23e-02 2.44e-01 2.89e-01 
3.45e+00 1.71e-13 5.00e-01 1.86e-05 -3.72e-20 1.84e-01 0.00e+00 7.30e-02 2.46e-01 2.92e-01 
3.45e+00 1.59e-12 5.00e-01 -1.76e-05 3.74e-20 1.86e-01 0.00e+00 7.36e-02 2.48e-01 2.94e-01 
3.46e+00 1.38e-12 5.00e-01 1.67e-05 -3.75e-20 1.88e-01 0.00e+00 7.42e-02 2.50e-01 2.97e-01 
3.46e+00 2.00e-15 5.00e-01 -1.58e-05 3.75e-20 1.89e-01 0.00e+00 7.49e-02 2.52e-01 2.99e-01 
3.46e+00 1.11e-16 5.00e-01 1.50e-05 -3.74e-20 1.91e-01 0.00e+00 7.55e-02 2.55e-01 3.02e-01 
3.47e+00 5.99e-13 5.00e-01 -1.42e-05 3.72e-20 1.92e-01 0.00e+00 7.61e-02 2.57e-01 3.04e-01 
3.47e+00 3.19e-12 5.00e-01 1.35e-05 -3.69e-20 1.94e-01 0.00e+00 7.66e-02 2.59e-01 3.07e-01 
3.48e+00 7.26e-13 5.00e-01 -1.28e-05 3.65e-20 1.96e-01 0.00e+00 7.72e-02 2.61e-01 3.09e-01 
3.48e+00 1.44e-13 5.00e-01 1.21e-05 -3.61e-20 1.97e-01 0.00e+00 7.78e-02 2.63e-01 3.11e-01 
3.48e+00 3.14e-12 5.00e-01 -1.15e-05 3.56e-20 1.99e-01 0.00e+00 7.84e-02 2.65e-01 3.13e-01 
3.49e+00 3.28e-14 5.00e-01 1.09e-05 -3.50e-20 2.00e-01 0.00e+00 7.89e-02 2.67e-01 3.16e-01 
3.49e+00 1.55e-15 5.00e-01 -1.03e-05 3.45e-20 2.02e-01 0.00e+00 7.95e-02 2.69e-01 3.18e-01 
3.49e+00 0.00e+00 5.00e-01 9.76e-06 -3.39e-20 2.04e-01 0.00e+00 8.00e-02 2.72e-01 3.20e-01 
3.50e+00 0.00e+00 5.00e-01 -9.25e-06 3.32e-20 2.05e-01 0.00e+00 8.06e-02 2.74e-01 3.22e-01 
3.50e+00 0.00e+00 5.00e-01 8.76e-06 -3.25e-20 2.07e-01 0.00e+00 8.11e-02 2.76e-01 3.25e-01 
3.50e+00 0.00e+00 5.00e-01 -8.30e-06 3.19e-20 2.08e-01 0.00e+00 8.17e-02 2.78e-01 3.27e-01 
3.51e+00 3.64e-13 5.00e-01 7.87e-06 -3.11e-20 2.10e-01 0.00e+00 8.22e-02 2.80e-01 3.29e-01 
3.51e+00 2.78e-16 5.00e-01 -7.46e-06 3.04e-20 2.12e-01 0.00e+00 8.27e-02 2.82e-01 3.31e-01 
3.51e+00 0.00e+00 5.00e-01 7.07e-06 -2.97e-20 2.13e-01 0.00e+00 8.33e-02 2.84e-01 3.33e-01 
3.52e+00 0.00e+00 5.00e-01 -6.70e-06 2.90e-20 2.15e-01 0.00e+00 8.38e-02 2.86e-01 3.35e-01 
3.52e+00 0.00e+00 5.00e-01 6.34e-06 -2.82e-20 2.16e-01 0.00e+00 8.43e-02 2.88e-01 3.37e-01 
3.52e+00 0.00e+00 5.00e-01 -6.01e-06 2.75e-20 2.18e-01 0.00e+00 8.48e-02 2.91e-01 3.39e-01 
3.53e+00 5.55e-17 5.00e-01 5.70e-06 -2.67e-20 2.19e-01 0.00e+00 8.54e-02 2.93e-01 3.41e-01 
3.53e+00 0.00e+00 5.00e-01 -5.40e-06 2.60e-20 2.21e-01 0.00e+00 8.59e-02 2.95e-01 3.43e-01 
3.54e+00 0.00e+00 5.00e-01 5.11e-06 -2.53e-20 2.23e-01 0.00e+00 8.64e-02 2.97e-01 3.45e-01 
3.54e+00 0.00e+00 5.00e-01 -4.85e-06 2.45e-20 2.24e-01 0.00e+00 8.69e-02 2.99e-01 3.48e-01 
3.54e+00 0.00e+00 5.00e-01 4.59e-06 -2.38e-20 2.26e-01 0.00e+00 8.74e-02 3.01e-01 3.50e-01 
3.55e+00 0.00e+00 5.00e-01 -4.35e-06 2.31e-20 2.27e-01 0.00e+00 8.79e-02 3.03e-01 3.52e-01 
3.55e+00 0.00e+00 5.00e-01 4.12e-06 -2.24e-20 2.29e-01 0.00e+00 8.84e-02 3.05e-01 3.54e-01 
3.55e+00 0.00e+00 5.00e-01 -3.91e-06 2.17e-20 2.30e-01 0.00e+00 8.89e-02 3.07e-01 3.55e-01 
3.56e+00 0.00e+00 5.00e-01 3.70e-06 -2.10e-20 2.32e-01 0.00e+00 8.94e-02 3.09e-01 3.57e-01 
3.56e+00 0.00e+00 5.00e-01 -3.51e-06 2.03e-20 2.33e-01 0.00e+00 8.99e-02 3.11e-01 3.59e-01 
3.56e+00 1.61e-11 5.00e-01 3.32e-06 -1.97e-20 2.35e-01 0.00e+00 9.03e-02 3.13e-01 3.61e-01 
3.57e+00 1.60e-07 5.00e-01 -3.04e-06 1.90e-20 2.37e-01 0.00e+00 9.08e-02 3.15e-01 3.63e-01 
3.57e+00 1.24e-07 5.00e-01 2.97e-06 -1.84e-20 2.38e-01 0.00e+00 9.13e-02 3.17e-01 3.65e-01 
3.57e+00 6.64e-10 5.00e-01 -2.81e-06 1.78e-20 2.40e-01 0.00e+00 9.18e-02 3.19e-01 3.67e-01 
3.58e+00 2.83e-09 5.00e-01 2.67e-06 -1.72e-20 2.41e-01 0.00e+00 9.23e-02 3.21e-01 3.69e-01 
3.58e+00 5.84e-08 5.00e-01 -2.48e-06 1.66e-20 2.43e-01 0.00e+00 9.28e-02 3.23e-01 3.71e-01 
3.58e+00 3.72e-07 5.00e-01 2.63e-06 -1.60e-20 2.44e-01 0.00e+00 9.32e-02 3.25e-01 3.73e-01 
3.59e+00 1.04e-06 5.00e-01 -1.71e-06 1.55e-20 2.46e-01 0.00e+00 9.37e-02 3.27e-01 3.75e-01 
3.59e+00 3.36e-07 5.00e-01 1.87e-06 -1.48e-20 2.47e-01 0.00e+00 9.42e-02 3.30e-01 3.77e-01 
3.59e+00 8.55e-08 5.00e-01 -1.71e-06 1.43e-20 2.49e-01 0.00e+00 9.46e-02 3.31e-01 3.79e-01 
3.60e+00 1.95e-07 5.00e-01 1.77e-06 -1.37e-20 2.50e-01 0.00e+00 9.51e-02 3.33e-01 3.80e-01 
3.60e+00 1.48e-06 5.00e-01 -5.42e-07 1.32e-20 2.52e-01 0.00e+00 9.56e-02 3.35e-01 3.82e-01 
3.60e+00 4.07e-06 5.00e-01 3.65e-06 -1.26e-20 2.53e-01 0.00e+00 9.60e-02 3.37e-01 3.84e-01 
3.61e+00 2.51e-06 5.00e-01 -1.51e-06 1.24e-20 2.55e-01 0.00e+00 9.65e-02 3.39e-01 3.86e-01 
3.61e+00 7.75e-07 5.00e-01 2.04e-06 -1.19e-20 2.56e-01 0.00e+00 9.70e-02 3.41e-01 3.88e-01 
3.62e+00 1.46e-06 5.00e-01 -7.87e-07 1.15e-20 2.58e-01 0.00e+00 9.74e-02 3.43e-01 3.90e-01 
3.62e+00 1.15e-06 5.00e-01 1.65e-06 -1.10e-20 2.59e-01 0.00e+00 9.79e-02 3.45e-01 3.92e-01 
3.62e+00 1.59e-06 5.00e-01 -3.04e-07 1.06e-20 2.60e-01 0.00e+00 9.83e-02 3.47e-01 3.93e-01 
3.63e+00 1.71e-06 5.00e-01 1.66e-06 -1.01e-20 2.62e-01 0.00e+00 9.88e-02 3.49e-01 3.95e-01 
3.63e+00 1.25e-06 5.00e-01 -5.62e-07 9.74e-21 2.63e-01 0.00e+00 9.93e-02 3.51e-01 3.97e-01 
3.63e+00 5.42e-07 5.00e-01 9.70e-07 -9.30e-21 2.65e-01 0.00e+00 9.97e-02 3.53e-01 3.99e-01 
3.64e+00 2.54e-08 1.05e-01 -8.99e-07 8.92e-21 2.66e-01 0.00e+00 1.00e-01 3.55e-01 4.01e-01 
3.64e+00 3.01e-09 1.02e-01 8.54e-07 -8.56e-21 2.68e-01 0.00e+00 1.01e-01 3.57e-01 4.02e-01 
3.64e+00 1.93e-10 1.02e-01 -8.09e-07 8.21e-21 2.69e-01 0.00e+00 1.01e-01 3.59e-01 4.04e-01 
3.65e+00 2.99e-10 1.02e-01 7.67e-07 -7.87e-21 2.71e-01 0.00e+00 1.02e-01 3.61e-01 4.06e-01 
3.65e+00 2.06e-12 1.00e-01 -7.27e-07 7.55e-21 2.72e-01 0.00e+00 1.02e-01 3.63e-01 4.08e-01 
3.65e+00 1.19e-12 1.00e-01 6.89e-07 -7.24e-21 2.73e-01 0.00e+00 1.02e-01 3.65e-01 4.10e-01 
3.66e+00 1.63e-12 1.00e-01 -6.53e-07 6.94e-21 2.75e-01 0.00e+00 1.03e-01 3.66e-01 4.11e-01 
3.66e+00 3.24e-10 1.00e-01 6.19e-07 -6.65e-21 2.76e-01 0.00e+00 1.03e-01 3.68e-01 4.13e-01 
3.66e+00 8.79e-09 1.00e-01 -5.79e-07 6.37e-21 2.78e-01 0.00e+00 1.04e-01 3.70e-01 4.15e-01 
3.67e+00 8.17e-07 1.00e-01 1.24e-06 -6.11e-21 2.79e-01 0.00e+00 1.04e-01 3.72e-01 4.17e-01 
3.67e+00 3.75e-06 1.00e-01 2.03e-06 5.93e-21 2.81e-01 0.00e+00 1.05e-01 3.74e-01 4.18e-01 
3.68e+00 4.60e-06 1.00e-01 2.03e-06 -5.38e-21 2.82e-01 0.00e+00 1.05e-01 3.76e-01 4.20e-01 
3.68e+00 1.95e-06 1.00e-01 -2.41e-07 5.34e-21 2.83e-01 0.00e+00 1.05e-01 3.78e-01 4.22e-01 
3.68e+00 1.86e-08 1.00e-01 2.45e-07 -5.09e-21 2.85e-01 0.00e+00 1.06e-01 3.80e-01 4.24e-01 
3.69e+00 9.52e-09 1.00e-01 -2.23e-07 4.85e-21 2.86e-01 0.00e+00 1.06e-01 3.81e-01 4.25e-01 
3.69e+00 4.89e-10 1.00e-01 2.12e-07 -4.62e-21 2.87e-01 0.00e+00 1.07e-01 3.83e-01 4.27e-01 
3.69e+00 1.57e-10 1.00e-01 -2.01e-07 4.40e-21 2.89e-01 0.00e+00 1.07e-01 3.85e-01 4.29e-01 
3.70e+00 1.06e-09 1.00e-01 1.91e-07 -4.19e-21 2.90e-01 0.00e+00 1.08e-01 3.87e-01 4.30e-01 
3.70e+00 6.51e-10 1.00e-01 -1.81e-07 4.00e-21 2.92e-01 0.00e+00 1.08e-01 3.89e-01 4.32e-01 
3.70e+00 7.95e-09 1.00e-01 1.78e-07 -3.81e-21 2.93e-01 0.00e+00 1.08e-01 3.91e-01 4.34e-01 
3.71e+00 2.49e-08 1.00e-01 -1.47e-07 3.63e-21 2.94e-01 0.00e+00 1.09e-01 3.92e-01 4.36e-01 
3.71e+00 2.54e-07 1.00e-01 3.68e-07 -3.46e-21 2.96e-01 0.00e+00 1.09e-01 3.94e-01 4.37e-01 
3.71e+00 1.38e-09 1.00e-01 -3.48e-07 3.32e-21 2.97e-01 0.00e+00 1.10e-01 3.96e-01 4.39e-01 
3.72e+00 5.69e-10 1.00e-01 3.30e-07 -3.18e-21 2.98e-01 0.00e+00 1.10e-01 3.98e-01 4.41e-01 
3.72e+00 4.12e-09 1.00e-01 -3.09e-07 3.06e-21 3.00e-01 0.00e+00 1.11e-01 4.00e-01 4.42e-01 
3.72e+00 1.34e-08 1.00e-01 3.05e-07 -2.93e-21 3.01e-01 0.00e+00 1.11e-01 4.01e-01 4.44e-01 
3.73e+00 2.22e-07 1.00e-01 -8.38e-08 2.81e-21 3.02e-01 0.00e+00 1.11e-01 4.03e-01 4.46e-01 
3.73e+00 3.68e-07 1.00e-01 4.20e-07 -2.68e-21 3.04e-01 0.00e+00 1.12e-01 4.05e-01 4.47e-01 
3.73e+00 8.08e-08 1.00e-01 -3.23e-07 2.58e-21 3.05e-01 0.00e+00 1.12e-01 4.07e-01 4.49e-01 
3.74e+00 2.74e-09 1.00e-01 3.09e-07 -2.49e-21 3.06e-01 0.00e+00 1.13e-01 4.09e-01 4.51e-01 
3.74e+00 6.53e-11 1.00e-01 -2.92e-07 2.39e-21 3.08e-01 0.00e+00 1.13e-01 4.10e-01 4.52e-01 
3.75e+00 8.78e-12 1.00e-01 2.77e-07 -2.30e-21 3.09e-01 0.00e+00 1.13e-01 4.12e-01 4.54e-01 
3.75e+00 5.30e-14 1.00e-01 -2.63e-07 2.21e-21 3.10e-01 0.00e+00 1.14e-01 4.14e-01 4.55e-01 
3.75e+00 1.20e-15 1.00e-01 2.49e-07 -2.13e-21 3.12e-01 0.00e+00 1.14e-01 4.16e-01 4.57e-01 
3.76e+00 5.78e-14 1.00e-01 -2.36e-07 2.04e-21 3.13e-01 0.00e+00 1.15e-01 4.17e-01 4.59e-01 
3.76e+00 1.62e-10 1.00e-01 2.24e-07 -1.96e-21 3.14e-01 0.00e+00 1.15e-01 4.19e-01 4.60e-01 
3.76e+00 3.16e-07 1.00e-01 9.23e-08 1.89e-21 3.16e-01 0.00e+00 1.15e-01 4.21e-01 4.62e-01 
3.77e+00 1.59e-06 1.00e-01 1.45e-06 -1.78e-21 3.17e-01 0.00e+00 1.16e-01 4.23e-01 4.64e-01 
3.77e+00 2.09e-08 1.00e-01 -1.35e-06 1.85e-21 3.18e-01 0.00e+00 1.16e-01 4.24e-01 4.65e-01 
3.77e+00 1.32e-14 1.00e-01 1.28e-06 -1.91e-21 3.20e-01 0.00e+00 1.17e-01 4.26e-01 4.67e-01 
3.78e+00 1.42e-15 1.00e-01 -1.21e-06 1.96e-21 3.21e-01 0.00e+00 1.17e-01 4.28e-01 4.68e-01 
3.78e+00 5.33e-16 1.00e-01 1.15e-06 -2.00e-21 3.22e-01 0.00e+00 1.17e-01 4.29e-01 4.70e-01 
3.78e+00 3.33e-16 1.00e-01 -1.09e-06 2.03e-21 3.23e-01 0.00e+00 1.18e-01 4.31e-01 4.71e-01 
3.79e+00 3.25e-13 1.00e-01 1.03e-06 -2.05e-21 3.25e-01 0.00e+00 1.18e-01 4.33e-01 4.73e-01 
3.79e+00 1.03e-11 1.00e-01 -9.77e-07 2.06e-21 3.26e-01 0.00e+00 1.19e-01 4.35e-01 4.75e-01 
3.79e+00 4.34e-15 1.00e-01 9.26e-07 -2.06e-21 3.27e-01 0.00e+00 1.19e-01 4.36e-01 4.76e-01 
3.80e+00 0.00e+00 1.00e-01 -8.77e-07 2.06e-21 3.28e-01 0.00e+00 1.19e-01 4.38e-01 4.78e-01 
3.80e+00 0.00e+00 1.00e-01 8.31e-07 -2.06e-21 3.30e-01 0.00e+00 1.20e-01 4.40e-01 4.79e-01 
3.80e+00 1.52e-15 1.00e-01 -7.88e-07 2.05e-21 3.31e-01 0.00e+00 1.20e-01 4.41e-01 4.81e-01 
3.81e+00 1.88e-11 1.00e-01 7.47e-07 -2.03e-21 3.32e-01 0.00e+00 1.21e-01 4.43e-01 4.82e-01 
3.81e+00 9.86e-11 1.00e-01 -7.07e-07 2.01e-21 3.33e-01 0.00e+00 1.21e-01 4.45e-01 4.84e-01 
3.81e+00 5.24e-13 1.00e-01 6.70e-07 -1.99e-21 3.35e-01 0.00e+00 1.21e-01 4.46e-01 4.86e-01 
3.82e+00 4.18e-12 1.00e-01 -6.35e-07 1.96e-21 3.36e-01 0.00e+00 1.22e-01 4.48e-01 4.87e-01 
3.82e+00 3.90e-11 1.00e-01 6.02e-07 -1.93e-21 3.37e-01 0.00e+00 1.22e-01 4.50e-01 4.89e-01 
3.83e+00 1.02e-08 1.00e-01 -5.60e-07 1.90e-21 3.38e-01 0.00e+00 1.23e-01 4.51e-01 4.90e-01 
3.83e+00 6.97e-06 1.00e-01 7.75e-06 -1.87e-21 3.40e-01 0.00e+00 1.23e-01 4.53e-01 4.92e-01 
3.83e+00 1.45e-10 1.00e-01 -7.35e-06 2.67e-21 3.41e-01 0.00e+00 1.23e-01 4.54e-01 4.93e-01 
3.84e+00 1.11e-16 1.00e-01 6.96e-06 -3.38e-21 3.42e-01 0.00e+00 1.24e-01 4.56e-01 4.95e-01 
3.84e+00 1.11e-17 1.00e-01 -6.60e-06 4.01e-21 3.43e-01 0.00e+00 1.24e-01 4.58e-01 4.96e-01 
3.84e+00 4.56e-13 1.00e-01 6.25e-06 -4.57e-21 3.45e-01 0.00e+00 1.24e-01 4.59e-01 4.98e-01 
3.85e+00 1.99e-10 1.00e-01 -5.92e-06 5.05e-21 3.46e-01 0.00e+00 1.25e-01 4.61e-01 4.99e-01 
3.85e+00 4.06e-10 1.00e-01 5.61e-06 -5.47e-21 3.47e-01 0.00e+00 1.25e-01 4.63e-01 5.01e-01 
3.85e+00 1.51e-09 1.00e-01 -5.32e-06 5.84e-21 3.48e-01 0.00e+00 1.26e-01 4.64e-01 5.02e-01 
3.86e+00 1.14e-10 1.00e-01 5.04e-06 -6.15e-21 3.49e-01 0.00e+00 1.26e-01 4.66e-01 5.04e-01 
3.86e+00 1.11e-17 1.00e-01 -4.77e-06 6.41e-21 3.51e-01 0.00e+00 1.26e-01 4.67e-01 5.05e-01 
3.86e+00 0.00e+00 1.00e-01 4.52e-06 -6.63e-21 3.52e-01 0.00e+00 1.27e-01 4.69e-01 5.07e-01 
3.87e+00 0.00e+00 1.00e-01 -4.29e-06 6.81e-21 3.53e-01 0.00e+00 1.27e-01 4.71e-01 5.08e-01 
3.87e+00 1.11e-17 1.00e-01 4.06e-06 -6.95e-21 3.54e-01 0.00e+00 1.27e-01 4.72e-01 5.10e-01 
3.87e+00 1.73e-08 1.00e-01 -3.83e-06 7.05e-21 3.55e-01 0.00e+00 1.28e-01 4.74e-01 5.11e-01 
3.88e+00 1.85e-05 1.00e-01 2.38e-05 -7.13e-21 3.56e-01 0.00e+00 1.28e-01 4.75e-01 5.13e-01 
3.88e+00 1.26e-07 1.00e-01 -2.24e-05 9.51e-21 3.58e-01 0.00e+00 1.28e-01 4.77e-01 5.14e-01 
3.89e+00 1.35e-14 1.00e-01 2.12e-05 -1.16e-20 3.59e-01 0.00e+00 1.29e-01 4.78e-01 5.15e-01 
3.89e+00 1.67e-16 1.00e-01 -2.01e-05 1.35e-20 3.60e-01 0.00e+00 1.29e-01 4.80e-01 5.17e-01 
3.89e+00 1.66e-13 1.00e-01 1.90e-05 -1.51e-20 3.61e-01 0.00e+00 1.30e-01 4.82e-01 5.18e-01 
3.90e+00 2.85e-08 1.00e-01 -1.80e-05 1.65e-20 3.62e-01 0.00e+00 1.30e-01 4.83e-01 5.20e-01 
3.90e+00 4.81e-07 1.00e-01 1.76e-05 -1.77e-20 3.63e-01 0.00e+00 1.30e-01 4.85e-01 5.21e-01 
3.90e+00 9.53e-08 1.00e-01 -1.66e-05 1.88e-20 3.65e-01 0.00e+00 1.31e-01 4.86e-01 5.23e-01 
3.91e+00 1.07e-07 1.00e-01 1.58e-05 -1.98e-20 3.66e-01 0.00e+00 1.31e-01 4.88e-01 5.24e-01 
3.91e+00 4.07e-08 1.00e-01 -1.50e-05 2.06e-20 3.67e-01 0.00e+00 1.31e-01 4.89e-01 5.25e-01 
3.91e+00 3.18e-07 1.00e-01 1.45e-05 -2.12e-20 3.68e-01 0.00e+00 1.32e-01 4.91e-01 5.27e-01 
3.92e+00 1.04e-07 1.00e-01 -1.36e-05 2.18e-20 3.69e-01 0.00e+00 1.32e-01 4.92e-01 5.28e-01 
3.92e+00 5.79e-08 1.00e-01 1.30e-05 -2.23e-20 3.70e-01 0.00e+00 1.32e-01 4.94e-01 5.30e-01 
3.92e+00 8.23e-08 1.00e-01 -1.22e-05 2.26e-20 3.71e-01 0.00e+00 1.33e-01 4.95e-01 5.31e-01 
3.93e+00 3.90e-05 1.00e-01 5.60e-05 -2.28e-20 3.73e-01 0.00e+00 1.33e-01 4.97e-01 5.33e-01 
3.93e+00 8.06e-05 1.00e-01 3.90e-05 2.81e-20 3.74e-01 0.00e+00 1.33e-01 4.98e-01 5.34e-01 
3.93e+00 2.10e-04 1.00e-01 2.03e-04 -2.21e-20 3.75e-01 0.00e+00 1.34e-01 5.00e-01 5.35e-01 
3.94e+00 4.09e-04 1.00e-01 2.77e-04 4.45e-20 3.76e-01 0.00e+00 1.34e-01 5.01e-01 5.37e-01 
3.94e+00 7.53e-04 1.00e-01 6.04e-04 -1.00e-20 3.77e-01 0.00e+00 1.35e-01 5.03e-01 5.38e-01 
3.94e+00 1.22e-03 1.00e-01 8.42e-04 7.96e-20 3.78e-01 0.00e+00 1.35e-01 5.04e-01 5.39e-01 
3.95e+00 1.90e-03 1.00e-01 1.40e-03 2.22e-20 3.79e-01 0.00e+00 1.35e-01 5.06e-01 5.41e-01 
3.95e+00 2.75e-03 1.00e-01 1.87e-03 1.41e-19 3.80e-01 0.00e+00 1.36e-01 5.07e-01 5.42e-01 
3.96e+00 3.87e-03 1.00e-01 2.73e-03 8.34e-20 3.82e-01 0.00e+00 1.36e-01 5.09e-01 5.44e-01 
3.96e+00 5.22e-03 1.00e-01 3.51e-03 2.38e-19 3.83e-01 0.00e+00 1.36e-01 5.10e-01 5.45e-01 
3.96e+00 6.88e-03 1.00e-01 4.73e-03 1.82e-19 3.84e-01 0.00e+00 1.37e-01 5.12e-01 5.46e-01 
3.97e+00 8.84e-03 1.00e-01 5.90e-03 3.77e-19 3.85e-01 0.00e+00 1.37e-01 5.13e-01 5.47e-01 
3.97e+00 1.11e-02 1.00e-01 7.54e-03 3.27e-19 3.86e-01 0.00e+00 1.37e-01 5.14e-01 5.49e-01 
3.97e+00 1.38e-02 1.00e-01 9.15e-03 5.65e-19 3.87e-01 0.00e+00 1.37e-01 5.16e-01 5.50e-01 
3.98e+00 1.68e-02 1.00e-01 1.13e-02 5.26e-19 3.88e-01 0.00e+00 1.38e-01 5.17e-01 5.51e-01 
3.98e+00 2.02e-02 1.00e-01 1.34e-02 8.09e-19 3.89e-01 0.00e+00 1.38e-01 5.18e-01 5.51e-01 
3.98e+00 2.41e-02 1.00e-01 1.60e-02 7.85e-19 3.90e-01 0.00e+00 1.38e-01 5.20e-01 5.52e-01 
3.99e+00 2.83e-02 1.00e-01 1.86e-02 1.11e-18 3.91e-01 0.00e+00 1.38e-01 5.21e-01 5.52e-01 
3.99e+00 3.30e-02 1.00e-01 2.18e-02 1.11e-18 3.91e-01 0.00e+00 1.38e-01 5.22e-01 5.52e-01 
3.99e+00 3.80e-02 1.00e-01 2.50e-02 1.48e-18 3.92e-01 0.00e+00 1.38e-01 5.23e-01 5.51e-01 
4.00e+00 4.33e-02 1.00e-01 2.84e-02 1.49e-18 3.93e-01 0.00e+00 1.37e-01 5.24e-01 5.50e-01 


==> Figures/SpinDynamics_m0sOpt.txt <==
t_s alpha_pi TRF_ms xf yf zf xs zs zf_m0f zs_m0s
3.50e-03 1.00e+00 5.00e-01 -1.81e-07 -4.90e-22 -4.08e-01 -0.00e+00 3.76e-02 -5.44e-01 1.51e-01 
7.00e-03 9.83e-07 5.00e-01 -1.04e-06 4.43e-22 -3.97e-01 0.00e+00 3.03e-02 -5.29e-01 1.21e-01 
1.05e-02 0.00e+00 5.00e-01 9.84e-07 -5.40e-22 -3.87e-01 0.00e+00 2.36e-02 -5.16e-01 9.44e-02 
1.40e-02 6.11e-13 5.00e-01 -9.32e-07 6.26e-22 -3.77e-01 0.00e+00 1.75e-02 -5.03e-01 6.98e-02 
1.75e-02 0.00e+00 5.00e-01 8.84e-07 -7.02e-22 -3.68e-01 0.00e+00 1.18e-02 -4.90e-01 4.73e-02 
2.10e-02 0.00e+00 5.00e-01 -8.37e-07 7.67e-22 -3.59e-01 0.00e+00 6.66e-03 -4.79e-01 2.66e-02 
2.45e-02 0.00e+00 5.00e-01 7.93e-07 -8.24e-22 -3.51e-01 0.00e+00 1.95e-03 -4.68e-01 7.79e-03 
2.80e-02 0.00e+00 5.00e-01 -7.52e-07 8.73e-22 -3.43e-01 0.00e+00 -2.36e-03 -4.57e-01 -9.42e-03 
3.15e-02 1.49e-14 5.00e-01 7.12e-07 -9.15e-22 -3.35e-01 0.00e+00 -6.28e-03 -4.47e-01 -2.51e-02 
3.50e-02 0.00e+00 5.00e-01 -6.75e-07 9.49e-22 -3.28e-01 0.00e+00 -9.85e-03 -4.37e-01 -3.94e-02 
3.85e-02 7.63e-12 5.00e-01 6.40e-07 -9.78e-22 -3.21e-01 0.00e+00 -1.31e-02 -4.28e-01 -5.24e-02 
4.20e-02 0.00e+00 5.00e-01 -6.06e-07 1.00e-21 -3.14e-01 0.00e+00 -1.60e-02 -4.19e-01 -6.41e-02 
4.55e-02 0.00e+00 5.00e-01 5.74e-07 -1.02e-21 -3.08e-01 0.00e+00 -1.87e-02 -4.10e-01 -7.47e-02 
4.90e-02 2.51e-10 5.00e-01 -5.44e-07 1.03e-21 -3.02e-01 0.00e+00 -2.11e-02 -4.02e-01 -8.43e-02 
5.25e-02 0.00e+00 5.00e-01 5.16e-07 -1.04e-21 -2.96e-01 0.00e+00 -2.32e-02 -3.94e-01 -9.30e-02 
5.60e-02 0.00e+00 5.00e-01 -4.89e-07 1.05e-21 -2.90e-01 0.00e+00 -2.52e-02 -3.87e-01 -1.01e-01 
5.95e-02 0.00e+00 5.00e-01 4.63e-07 -1.05e-21 -2.85e-01 0.00e+00 -2.69e-02 -3.80e-01 -1.08e-01 
6.30e-02 0.00e+00 5.00e-01 -4.39e-07 1.05e-21 -2.79e-01 0.00e+00 -2.84e-02 -3.73e-01 -1.14e-01 
6.65e-02 3.40e-13 5.00e-01 4.16e-07 -1.04e-21 -2.74e-01 0.00e+00 -2.98e-02 -3.66e-01 -1.19e-01 
7.00e-02 0.00e+00 5.00e-01 -3.94e-07 1.04e-21 -2.69e-01 0.00e+00 -3.10e-02 -3.59e-01 -1.24e-01 
7.35e-02 0.00e+00 5.00e-01 3.73e-07 -1.03e-21 -2.65e-01 0.00e+00 -3.20e-02 -3.53e-01 -1.28e-01 
7.70e-02 0.00e+00 5.00e-01 -3.54e-07 1.02e-21 -2.60e-01 0.00e+00 -3.30e-02 -3.46e-01 -1.32e-01 
8.05e-02 0.00e+00 5.00e-01 3.35e-07 -1.01e-21 -2.55e-01 0.00e+00 -3.37e-02 -3.40e-01 -1.35e-01 
8.40e-02 0.00e+00 5.00e-01 -3.18e-07 9.91e-22 -2.51e-01 0.00e+00 -3.44e-02 -3.35e-01 -1.38e-01 
8.75e-02 0.00e+00 5.00e-01 3.01e-07 -9.76e-22 -2.47e-01 0.00e+00 -3.49e-02 -3.29e-01 -1.40e-01 
9.10e-02 0.00e+00 5.00e-01 -2.85e-07 9.60e-22 -2.42e-01 0.00e+00 -3.54e-02 -3.23e-01 -1.41e-01 
9.45e-02 0.00e+00 5.00e-01 2.70e-07 -9.43e-22 -2.38e-01 0.00e+00 -3.57e-02 -3.18e-01 -1.43e-01 
9.80e-02 0.00e+00 5.00e-01 -2.56e-07 9.25e-22 -2.34e-01 0.00e+00 -3.60e-02 -3.13e-01 -1.44e-01 
1.02e-01 0.00e+00 5.00e-01 2.43e-07 -9.06e-22 -2.31e-01 0.00e+00 -3.61e-02 -3.07e-01 -1.45e-01 
1.05e-01 0.00e+00 5.00e-01 -2.30e-07 8.87e-22 -2.27e-01 0.00e+00 -3.62e-02 -3.02e-01 -1.45e-01 
1.08e-01 0.00e+00 5.00e-01 2.18e-07 -8.67e-22 -2.23e-01 0.00e+00 -3.63e-02 -2.97e-01 -1.45e-01 
1.12e-01 0.00e+00 5.00e-01 -2.07e-07 8.47e-22 -2.19e-01 0.00e+00 -3.62e-02 -2.92e-01 -1.45e-01 
1.16e-01 0.00e+00 5.00e-01 1.96e-07 -8.26e-22 -2.16e-01 0.00e+00 -3.61e-02 -2.88e-01 -1.44e-01 
1.19e-01 0.00e+00 5.00e-01 -1.85e-07 8.06e-22 -2.12e-01 0.00e+00 -3.60e-02 -2.83e-01 -1.44e-01 
1.22e-01 0.00e+00 5.00e-01 1.76e-07 -7.85e-22 -2.09e-01 0.00e+00 -3.58e-02 -2.78e-01 -1.43e-01 
1.26e-01 0.00e+00 5.00e-01 -1.67e-07 7.64e-22 -2.05e-01 0.00e+00 -3.55e-02 -2.74e-01 -1.42e-01 
1.30e-01 0.00e+00 5.00e-01 1.58e-07 -7.44e-22 -2.02e-01 0.00e+00 -3.52e-02 -2.69e-01 -1.41e-01 
1.33e-01 0.00e+00 5.00e-01 -1.50e-07 7.23e-22 -1.99e-01 0.00e+00 -3.49e-02 -2.65e-01 -1.40e-01 
1.37e-01 0.00e+00 5.00e-01 1.42e-07 -7.02e-22 -1.95e-01 0.00e+00 -3.45e-02 -2.60e-01 -1.38e-01 
1.40e-01 0.00e+00 5.00e-01 -1.34e-07 6.82e-22 -1.92e-01 0.00e+00 -3.41e-02 -2.56e-01 -1.36e-01 
1.44e-01 0.00e+00 5.00e-01 1.27e-07 -6.62e-22 -1.89e-01 0.00e+00 -3.37e-02 -2.52e-01 -1.35e-01 
1.47e-01 0.00e+00 5.00e-01 -1.21e-07 6.42e-22 -1.86e-01 0.00e+00 -3.32e-02 -2.48e-01 -1.33e-01 
1.50e-01 0.00e+00 5.00e-01 1.14e-07 -6.22e-22 -1.83e-01 0.00e+00 -3.27e-02 -2.43e-01 -1.31e-01 
1.54e-01 0.00e+00 5.00e-01 -1.08e-07 6.03e-22 -1.79e-01 0.00e+00 -3.22e-02 -2.39e-01 -1.29e-01 
1.58e-01 0.00e+00 5.00e-01 1.03e-07 -5.84e-22 -1.76e-01 0.00e+00 -3.17e-02 -2.35e-01 -1.27e-01 
1.61e-01 2.56e-14 5.00e-01 -9.72e-08 5.65e-22 -1.73e-01 0.00e+00 -3.11e-02 -2.31e-01 -1.25e-01 
1.65e-01 4.04e-08 5.00e-01 7.09e-08 -5.47e-22 -1.70e-01 0.00e+00 -3.05e-02 -2.27e-01 -1.22e-01 
1.68e-01 1.56e-03 5.00e-01 -8.05e-04 5.26e-22 -1.67e-01 0.00e+00 -3.00e-02 -2.23e-01 -1.20e-01 
1.72e-01 4.73e-03 5.00e-01 -1.64e-03 -9.39e-20 -1.64e-01 0.00e+00 -2.93e-02 -2.19e-01 -1.17e-01 
1.75e-01 9.56e-03 5.00e-01 -3.21e-03 -1.01e-19 -1.62e-01 0.00e+00 -2.87e-02 -2.15e-01 -1.15e-01 
1.78e-01 1.61e-02 5.00e-01 -4.83e-03 -2.77e-19 -1.59e-01 0.00e+00 -2.81e-02 -2.11e-01 -1.12e-01 
1.82e-01 2.43e-02 5.00e-01 -7.12e-03 -2.98e-19 -1.56e-01 0.00e+00 -2.74e-02 -2.07e-01 -1.10e-01 
1.85e-01 3.44e-02 5.00e-01 -9.46e-03 -5.44e-19 -1.53e-01 0.00e+00 -2.67e-02 -2.03e-01 -1.07e-01 
1.89e-01 4.62e-02 5.00e-01 -1.24e-02 -5.82e-19 -1.49e-01 0.00e+00 -2.60e-02 -1.99e-01 -1.04e-01 
1.93e-01 5.98e-02 5.00e-01 -1.54e-02 -8.88e-19 -1.46e-01 0.00e+00 -2.52e-02 -1.95e-01 -1.01e-01 
1.96e-01 7.52e-02 5.00e-01 -1.89e-02 -9.43e-19 -1.43e-01 0.00e+00 -2.44e-02 -1.91e-01 -9.74e-02 
2.00e-01 9.24e-02 5.00e-01 -2.23e-02 -1.30e-18 -1.40e-01 0.00e+00 -2.35e-02 -1.86e-01 -9.38e-02 
2.03e-01 1.11e-01 5.00e-01 -2.62e-02 -1.36e-18 -1.36e-01 0.00e+00 -2.25e-02 -1.81e-01 -8.98e-02 
2.07e-01 1.32e-01 5.00e-01 -3.00e-02 -1.75e-18 -1.32e-01 0.00e+00 -2.14e-02 -1.76e-01 -8.55e-02 
2.10e-01 1.54e-01 5.00e-01 -3.40e-02 -1.82e-18 -1.28e-01 0.00e+00 -2.02e-02 -1.71e-01 -8.06e-02 
2.13e-01 1.77e-01 5.00e-01 -3.78e-02 -2.22e-18 -1.24e-01 0.00e+00 -1.88e-02 -1.65e-01 -7.53e-02 
2.17e-01 2.02e-01 5.00e-01 -4.18e-02 -2.29e-18 -1.19e-01 0.00e+00 -1.74e-02 -1.59e-01 -6.95e-02 
2.21e-01 2.28e-01 5.00e-01 -4.53e-02 -2.68e-18 -1.14e-01 0.00e+00 -1.58e-02 -1.52e-01 -6.32e-02 
2.24e-01 2.55e-01 5.00e-01 -4.88e-02 -2.72e-18 -1.09e-01 0.00e+00 -1.41e-02 -1.45e-01 -5.65e-02 
2.28e-01 2.82e-01 5.00e-01 -5.19e-02 -3.09e-18 -1.04e-01 0.00e+00 -1.24e-02 -1.38e-01 -4.95e-02 
2.31e-01 3.10e-01 5.00e-01 -5.47e-02 -3.10e-18 -9.81e-02 0.00e+00 -1.06e-02 -1.31e-01 -4.23e-02 
2.35e-01 3.38e-01 5.00e-01 -5.70e-02 -3.41e-18 -9.24e-02 0.00e+00 -8.79e-03 -1.23e-01 -3.52e-02 
2.38e-01 3.66e-01 5.00e-01 -5.89e-02 -3.38e-18 -8.66e-02 0.00e+00 -7.06e-03 -1.16e-01 -2.82e-02 
2.41e-01 3.94e-01 5.00e-01 -6.02e-02 -3.64e-18 -8.09e-02 0.00e+00 -5.42e-03 -1.08e-01 -2.17e-02 
2.45e-01 4.21e-01 5.00e-01 -6.12e-02 -3.54e-18 -7.52e-02 0.00e+00 -3.93e-03 -1.00e-01 -1.57e-02 
2.48e-01 4.47e-01 5.00e-01 -6.15e-02 -3.74e-18 -6.97e-02 0.00e+00 -2.60e-03 -9.29e-02 -1.04e-02 
2.52e-01 4.73e-01 5.00e-01 -6.15e-02 -3.60e-18 -6.43e-02 0.00e+00 -1.46e-03 -8.57e-02 -5.83e-03 
2.56e-01 4.98e-01 5.00e-01 -6.10e-02 -3.73e-18 -5.92e-02 0.00e+00 -5.10e-04 -7.89e-02 -2.04e-03 
2.59e-01 5.21e-01 5.00e-01 -6.02e-02 -3.55e-18 -5.43e-02 0.00e+00 2.52e-04 -7.24e-02 1.01e-03 
2.63e-01 5.43e-01 5.00e-01 -5.91e-02 -3.63e-18 -4.98e-02 0.00e+00 8.46e-04 -6.64e-02 3.38e-03 
2.66e-01 5.64e-01 5.00e-01 -5.76e-02 -3.41e-18 -4.55e-02 0.00e+00 1.29e-03 -6.07e-02 5.18e-03 
2.70e-01 5.83e-01 5.00e-01 -5.59e-02 -3.46e-18 -4.17e-02 0.00e+00 1.62e-03 -5.56e-02 6.49e-03 
2.73e-01 6.01e-01 5.00e-01 -5.41e-02 -3.22e-18 -3.81e-02 0.00e+00 1.86e-03 -5.08e-02 7.43e-03 
2.77e-01 6.17e-01 5.00e-01 -5.21e-02 -3.23e-18 -3.49e-02 0.00e+00 2.02e-03 -4.65e-02 8.09e-03 
2.80e-01 6.31e-01 5.00e-01 -5.00e-02 -2.98e-18 -3.19e-02 0.00e+00 2.13e-03 -4.26e-02 8.54e-03 
2.84e-01 6.44e-01 5.00e-01 -4.78e-02 -2.98e-18 -2.94e-02 0.00e+00 2.21e-03 -3.92e-02 8.85e-03 
2.87e-01 6.54e-01 5.00e-01 -4.56e-02 -2.73e-18 -2.70e-02 0.00e+00 2.26e-03 -3.60e-02 9.06e-03 
2.90e-01 6.63e-01 5.00e-01 -4.33e-02 -2.71e-18 -2.49e-02 0.00e+00 2.30e-03 -3.33e-02 9.21e-03 
2.94e-01 6.71e-01 5.00e-01 -4.11e-02 -2.46e-18 -2.31e-02 0.00e+00 2.33e-03 -3.07e-02 9.33e-03 
2.97e-01 6.77e-01 5.00e-01 -3.88e-02 -2.44e-18 -2.14e-02 0.00e+00 2.36e-03 -2.86e-02 9.44e-03 
3.01e-01 6.81e-01 5.00e-01 -3.67e-02 -2.20e-18 -2.00e-02 0.00e+00 2.39e-03 -2.66e-02 9.54e-03 
3.04e-01 6.83e-01 5.00e-01 -3.45e-02 -2.17e-18 -1.87e-02 0.00e+00 2.41e-03 -2.49e-02 9.65e-03 
3.08e-01 6.84e-01 5.00e-01 -3.24e-02 -1.94e-18 -1.75e-02 0.00e+00 2.44e-03 -2.33e-02 9.78e-03 
3.11e-01 6.83e-01 5.00e-01 -3.03e-02 -1.91e-18 -1.65e-02 0.00e+00 2.48e-03 -2.20e-02 9.92e-03 
3.15e-01 6.81e-01 5.00e-01 -2.83e-02 -1.70e-18 -1.55e-02 0.00e+00 2.52e-03 -2.07e-02 1.01e-02 
3.19e-01 6.78e-01 5.00e-01 -2.63e-02 -1.67e-18 -1.47e-02 0.00e+00 2.57e-03 -1.96e-02 1.03e-02 
3.22e-01 6.73e-01 5.00e-01 -2.44e-02 -1.47e-18 -1.39e-02 0.00e+00 2.62e-03 -1.85e-02 1.05e-02 
3.26e-01 6.67e-01 5.00e-01 -2.26e-02 -1.44e-18 -1.32e-02 0.00e+00 2.68e-03 -1.76e-02 1.07e-02 
3.29e-01 6.60e-01 5.00e-01 -2.08e-02 -1.25e-18 -1.25e-02 0.00e+00 2.75e-03 -1.66e-02 1.10e-02 
3.33e-01 6.52e-01 5.00e-01 -1.91e-02 -1.23e-18 -1.18e-02 0.00e+00 2.83e-03 -1.58e-02 1.13e-02 
3.36e-01 6.42e-01 5.00e-01 -1.74e-02 -1.05e-18 -1.12e-02 0.00e+00 2.92e-03 -1.49e-02 1.17e-02 
3.40e-01 6.32e-01 5.00e-01 -1.58e-02 -1.03e-18 -1.05e-02 0.00e+00 3.02e-03 -1.41e-02 1.21e-02 
3.43e-01 6.21e-01 5.00e-01 -1.43e-02 -8.63e-19 -9.88e-03 0.00e+00 3.12e-03 -1.32e-02 1.25e-02 
3.47e-01 6.09e-01 5.00e-01 -1.28e-02 -8.42e-19 -9.26e-03 0.00e+00 3.24e-03 -1.23e-02 1.30e-02 
3.50e-01 5.96e-01 5.00e-01 -1.14e-02 -6.89e-19 -8.58e-03 0.00e+00 3.38e-03 -1.14e-02 1.35e-02 
3.53e-01 5.82e-01 5.00e-01 -1.00e-02 -6.71e-19 -7.92e-03 0.00e+00 3.52e-03 -1.06e-02 1.41e-02 
3.57e-01 5.68e-01 5.00e-01 -8.73e-03 -5.28e-19 -7.20e-03 0.00e+00 3.68e-03 -9.60e-03 1.47e-02 
3.60e-01 5.53e-01 5.00e-01 -7.47e-03 -5.13e-19 -6.49e-03 0.00e+00 3.86e-03 -8.65e-03 1.54e-02 
3.64e-01 5.38e-01 5.00e-01 -6.29e-03 -3.80e-19 -5.72e-03 0.00e+00 4.05e-03 -7.62e-03 1.62e-02 
3.67e-01 5.22e-01 5.00e-01 -5.14e-03 -3.69e-19 -4.94e-03 0.00e+00 4.26e-03 -6.58e-03 1.70e-02 
3.71e-01 5.06e-01 5.00e-01 -4.07e-03 -2.46e-19 -4.09e-03 0.00e+00 4.48e-03 -5.46e-03 1.79e-02 
3.74e-01 4.89e-01 5.00e-01 -3.03e-03 -2.39e-19 -3.24e-03 0.00e+00 4.73e-03 -4.32e-03 1.89e-02 
3.78e-01 4.72e-01 5.00e-01 -2.08e-03 -1.26e-19 -2.32e-03 0.00e+00 5.00e-03 -3.10e-03 2.00e-02 
3.82e-01 4.55e-01 5.00e-01 -1.16e-03 -1.22e-19 -1.39e-03 0.00e+00 5.29e-03 -1.85e-03 2.12e-02 
3.85e-01 4.38e-01 5.00e-01 -3.16e-04 -1.82e-20 -3.87e-04 0.00e+00 5.60e-03 -5.16e-04 2.24e-02 
3.89e-01 4.21e-01 5.00e-01 4.93e-04 -1.94e-20 6.34e-04 0.00e+00 5.94e-03 8.45e-04 2.38e-02 
3.92e-01 4.04e-01 5.00e-01 1.22e-03 7.56e-20 1.71e-03 0.00e+00 6.30e-03 2.29e-03 2.52e-02 
3.96e-01 3.87e-01 5.00e-01 1.92e-03 7.01e-20 2.82e-03 0.00e+00 6.69e-03 3.76e-03 2.68e-02 
3.99e-01 3.70e-01 5.00e-01 2.53e-03 1.56e-19 3.98e-03 0.00e+00 7.11e-03 5.31e-03 2.84e-02 
4.03e-01 3.53e-01 5.00e-01 3.12e-03 1.46e-19 5.17e-03 0.00e+00 7.56e-03 6.90e-03 3.02e-02 
4.06e-01 3.36e-01 5.00e-01 3.62e-03 2.23e-19 6.41e-03 0.00e+00 8.03e-03 8.55e-03 3.21e-02 
4.10e-01 3.19e-01 5.00e-01 4.09e-03 2.09e-19 7.68e-03 0.00e+00 8.54e-03 1.02e-02 3.42e-02 
4.13e-01 3.03e-01 5.00e-01 4.49e-03 2.77e-19 9.00e-03 0.00e+00 9.08e-03 1.20e-02 3.63e-02 
4.16e-01 2.86e-01 5.00e-01 4.85e-03 2.58e-19 1.04e-02 0.00e+00 9.65e-03 1.38e-02 3.86e-02 
4.20e-01 2.71e-01 5.00e-01 5.14e-03 3.18e-19 1.17e-02 0.00e+00 1.02e-02 1.57e-02 4.10e-02 
4.23e-01 2.55e-01 5.00e-01 5.40e-03 2.95e-19 1.32e-02 0.00e+00 1.09e-02 1.76e-02 4.35e-02 
4.27e-01 2.40e-01 5.00e-01 5.59e-03 3.47e-19 1.46e-02 0.00e+00 1.15e-02 1.95e-02 4.62e-02 
4.30e-01 2.25e-01 5.00e-01 5.75e-03 3.20e-19 1.61e-02 0.00e+00 1.22e-02 2.15e-02 4.89e-02 
4.34e-01 2.11e-01 5.00e-01 5.85e-03 3.64e-19 1.76e-02 0.00e+00 1.30e-02 2.35e-02 5.18e-02 
4.38e-01 1.97e-01 5.00e-01 5.91e-03 3.33e-19 1.92e-02 0.00e+00 1.37e-02 2.56e-02 5.48e-02 
4.41e-01 1.83e-01 5.00e-01 5.92e-03 3.70e-19 2.08e-02 0.00e+00 1.45e-02 2.77e-02 5.79e-02 
4.45e-01 1.70e-01 5.00e-01 5.90e-03 3.36e-19 2.24e-02 0.00e+00 1.53e-02 2.98e-02 6.11e-02 
4.48e-01 1.58e-01 5.00e-01 5.83e-03 3.66e-19 2.40e-02 0.00e+00 1.61e-02 3.20e-02 6.44e-02 
4.52e-01 1.46e-01 5.00e-01 5.74e-03 3.30e-19 2.57e-02 0.00e+00 1.69e-02 3.42e-02 6.78e-02 
4.55e-01 1.34e-01 5.00e-01 5.60e-03 3.54e-19 2.74e-02 0.00e+00 1.78e-02 3.65e-02 7.12e-02 
4.59e-01 1.23e-01 5.00e-01 5.44e-03 3.15e-19 2.91e-02 0.00e+00 1.87e-02 3.88e-02 7.47e-02 
4.62e-01 1.12e-01 5.00e-01 5.24e-03 3.33e-19 3.08e-02 0.00e+00 1.96e-02 4.11e-02 7.83e-02 
4.66e-01 1.02e-01 5.00e-01 5.02e-03 2.92e-19 3.26e-02 0.00e+00 2.05e-02 4.34e-02 8.19e-02 
4.69e-01 9.26e-02 5.00e-01 4.78e-03 3.06e-19 3.43e-02 0.00e+00 2.14e-02 4.58e-02 8.55e-02 
4.73e-01 8.35e-02 5.00e-01 4.52e-03 2.64e-19 3.61e-02 0.00e+00 2.23e-02 4.82e-02 8.92e-02 
4.76e-01 7.49e-02 5.00e-01 4.24e-03 2.74e-19 3.79e-02 0.00e+00 2.32e-02 5.06e-02 9.28e-02 
4.80e-01 6.68e-02 5.00e-01 3.95e-03 2.32e-19 3.97e-02 0.00e+00 2.41e-02 5.30e-02 9.65e-02 
4.83e-01 5.92e-02 5.00e-01 3.64e-03 2.38e-19 4.16e-02 0.00e+00 2.50e-02 5.54e-02 1.00e-01 
4.86e-01 5.21e-02 5.00e-01 3.34e-03 1.97e-19 4.34e-02 0.00e+00 2.59e-02 5.79e-02 1.04e-01 
4.90e-01 4.55e-02 5.00e-01 3.02e-03 2.01e-19 4.53e-02 0.00e+00 2.68e-02 6.04e-02 1.07e-01 
4.93e-01 3.94e-02 5.00e-01 2.71e-03 1.60e-19 4.71e-02 0.00e+00 2.77e-02 6.28e-02 1.11e-01 
4.97e-01 3.38e-02 5.00e-01 2.40e-03 1.63e-19 4.90e-02 0.00e+00 2.86e-02 6.53e-02 1.14e-01 
5.01e-01 2.86e-02 5.00e-01 2.10e-03 1.24e-19 5.09e-02 0.00e+00 2.95e-02 6.79e-02 1.18e-01 
5.04e-01 2.39e-02 5.00e-01 1.80e-03 1.26e-19 5.28e-02 0.00e+00 3.03e-02 7.04e-02 1.21e-01 
5.08e-01 1.96e-02 5.00e-01 1.52e-03 8.96e-20 5.47e-02 0.00e+00 3.12e-02 7.29e-02 1.25e-01 
5.11e-01 1.58e-02 5.00e-01 1.25e-03 9.15e-20 5.66e-02 0.00e+00 3.20e-02 7.55e-02 1.28e-01 
5.14e-01 1.24e-02 5.00e-01 1.00e-03 5.83e-20 5.85e-02 0.00e+00 3.28e-02 7.80e-02 1.31e-01 
5.18e-01 9.47e-03 5.00e-01 7.72e-04 6.11e-20 6.04e-02 0.00e+00 3.37e-02 8.06e-02 1.35e-01 
5.21e-01 6.94e-03 5.00e-01 5.70e-04 3.17e-20 6.23e-02 0.00e+00 3.45e-02 8.31e-02 1.38e-01 
5.25e-01 4.81e-03 5.00e-01 3.91e-04 3.62e-20 6.43e-02 0.00e+00 3.52e-02 8.57e-02 1.41e-01 
5.28e-01 3.08e-03 5.00e-01 2.44e-04 1.11e-20 6.62e-02 0.00e+00 3.60e-02 8.83e-02 1.44e-01 
5.32e-01 1.75e-03 5.00e-01 1.28e-04 1.79e-20 6.81e-02 0.00e+00 3.68e-02 9.08e-02 1.47e-01 
5.35e-01 7.83e-04 5.00e-01 4.38e-05 -2.03e-21 7.01e-02 0.00e+00 3.75e-02 9.34e-02 1.50e-01 
5.39e-01 1.74e-04 5.00e-01 -3.68e-06 7.01e-21 7.20e-02 0.00e+00 3.83e-02 9.60e-02 1.53e-01 
5.42e-01 7.12e-06 5.00e-01 5.07e-06 -7.07e-21 7.39e-02 0.00e+00 3.90e-02 9.86e-02 1.56e-01 
5.46e-01 3.08e-08 5.00e-01 -4.80e-06 7.29e-21 7.59e-02 0.00e+00 3.97e-02 1.01e-01 1.59e-01 
5.49e-01 7.19e-12 5.00e-01 4.55e-06 -7.46e-21 7.78e-02 0.00e+00 4.04e-02 1.04e-01 1.62e-01 
5.53e-01 2.00e-15 5.00e-01 -4.31e-06 7.60e-21 7.97e-02 0.00e+00 4.11e-02 1.06e-01 1.64e-01 
5.56e-01 0.00e+00 5.00e-01 4.08e-06 -7.70e-21 8.17e-02 0.00e+00 4.18e-02 1.09e-01 1.67e-01 
5.60e-01 0.00e+00 5.00e-01 -3.87e-06 7.77e-21 8.36e-02 0.00e+00 4.25e-02 1.11e-01 1.70e-01 
5.64e-01 0.00e+00 5.00e-01 3.67e-06 -7.81e-21 8.55e-02 0.00e+00 4.32e-02 1.14e-01 1.73e-01 
5.67e-01 0.00e+00 5.00e-01 -3.47e-06 7.83e-21 8.75e-02 0.00e+00 4.39e-02 1.17e-01 1.75e-01 
5.71e-01 0.00e+00 5.00e-01 3.29e-06 -7.82e-21 8.94e-02 0.00e+00 4.45e-02 1.19e-01 1.78e-01 
5.74e-01 0.00e+00 5.00e-01 -3.12e-06 7.79e-21 9.13e-02 0.00e+00 4.52e-02 1.22e-01 1.81e-01 
5.78e-01 0.00e+00 5.00e-01 2.96e-06 -7.75e-21 9.33e-02 0.00e+00 4.58e-02 1.24e-01 1.83e-01 
5.81e-01 0.00e+00 5.00e-01 -2.80e-06 7.68e-21 9.52e-02 0.00e+00 4.65e-02 1.27e-01 1.86e-01 
5.85e-01 0.00e+00 5.00e-01 2.65e-06 -7.60e-21 9.71e-02 0.00e+00 4.71e-02 1.29e-01 1.89e-01 
5.88e-01 0.00e+00 5.00e-01 -2.51e-06 7.51e-21 9.90e-02 0.00e+00 4.78e-02 1.32e-01 1.91e-01 
5.92e-01 0.00e+00 5.00e-01 2.38e-06 -7.41e-21 1.01e-01 0.00e+00 4.84e-02 1.35e-01 1.94e-01 
5.95e-01 0.00e+00 5.00e-01 -2.26e-06 7.30e-21 1.03e-01 0.00e+00 4.91e-02 1.37e-01 1.96e-01 
5.99e-01 0.00e+00 5.00e-01 2.14e-06 -7.18e-21 1.05e-01 0.00e+00 4.97e-02 1.40e-01 1.99e-01 
6.02e-01 0.00e+00 5.00e-01 -2.03e-06 7.05e-21 1.07e-01 0.00e+00 5.03e-02 1.42e-01 2.01e-01 
6.06e-01 0.00e+00 5.00e-01 1.92e-06 -6.92e-21 1.09e-01 0.00e+00 5.09e-02 1.45e-01 2.04e-01 
6.09e-01 0.00e+00 5.00e-01 -1.82e-06 6.78e-21 1.10e-01 0.00e+00 5.15e-02 1.47e-01 2.06e-01 
6.13e-01 0.00e+00 5.00e-01 1.73e-06 -6.63e-21 1.12e-01 0.00e+00 5.22e-02 1.50e-01 2.09e-01 
6.16e-01 0.00e+00 5.00e-01 -1.63e-06 6.49e-21 1.14e-01 0.00e+00 5.28e-02 1.52e-01 2.11e-01 
6.20e-01 0.00e+00 5.00e-01 1.55e-06 -6.34e-21 1.16e-01 0.00e+00 5.34e-02 1.55e-01 2.14e-01 
6.23e-01 0.00e+00 5.00e-01 -1.47e-06 6.18e-21 1.18e-01 0.00e+00 5.40e-02 1.57e-01 2.16e-01 
6.27e-01 0.00e+00 5.00e-01 1.39e-06 -6.03e-21 1.20e-01 0.00e+00 5.46e-02 1.60e-01 2.18e-01 
6.30e-01 0.00e+00 5.00e-01 -1.32e-06 5.87e-21 1.22e-01 0.00e+00 5.52e-02 1.62e-01 2.21e-01 
6.34e-01 0.00e+00 5.00e-01 1.25e-06 -5.72e-21 1.24e-01 0.00e+00 5.58e-02 1.65e-01 2.23e-01 
6.37e-01 0.00e+00 5.00e-01 -1.18e-06 5.56e-21 1.25e-01 0.00e+00 5.64e-02 1.67e-01 2.25e-01 
6.40e-01 0.00e+00 5.00e-01 1.12e-06 -5.41e-21 1.27e-01 0.00e+00 5.70e-02 1.70e-01 2.28e-01 
6.44e-01 0.00e+00 5.00e-01 -1.06e-06 5.26e-21 1.29e-01 0.00e+00 5.75e-02 1.72e-01 2.30e-01 
6.47e-01 0.00e+00 5.00e-01 1.01e-06 -5.10e-21 1.31e-01 0.00e+00 5.81e-02 1.75e-01 2.33e-01 
6.51e-01 0.00e+00 5.00e-01 -9.54e-07 4.95e-21 1.33e-01 0.00e+00 5.87e-02 1.77e-01 2.35e-01 
6.54e-01 0.00e+00 5.00e-01 9.04e-07 -4.80e-21 1.35e-01 0.00e+00 5.93e-02 1.80e-01 2.37e-01 
6.58e-01 0.00e+00 5.00e-01 -8.57e-07 4.66e-21 1.37e-01 0.00e+00 5.99e-02 1.82e-01 2.39e-01 
6.61e-01 0.00e+00 5.00e-01 8.12e-07 -4.51e-21 1.38e-01 0.00e+00 6.04e-02 1.84e-01 2.42e-01 
6.65e-01 0.00e+00 5.00e-01 -7.69e-07 4.37e-21 1.40e-01 0.00e+00 6.10e-02 1.87e-01 2.44e-01 
6.68e-01 0.00e+00 5.00e-01 7.29e-07 -4.23e-21 1.42e-01 0.00e+00 6.16e-02 1.89e-01 2.46e-01 
6.72e-01 0.00e+00 5.00e-01 -6.91e-07 4.09e-21 1.44e-01 0.00e+00 6.22e-02 1.92e-01 2.49e-01 
6.75e-01 0.00e+00 5.00e-01 6.54e-07 -3.96e-21 1.46e-01 0.00e+00 6.27e-02 1.94e-01 2.51e-01 
6.79e-01 0.00e+00 5.00e-01 -6.20e-07 3.83e-21 1.47e-01 0.00e+00 6.33e-02 1.97e-01 2.53e-01 
6.82e-01 0.00e+00 5.00e-01 5.88e-07 -3.70e-21 1.49e-01 0.00e+00 6.39e-02 1.99e-01 2.55e-01 
6.86e-01 0.00e+00 5.00e-01 -5.57e-07 3.57e-21 1.51e-01 0.00e+00 6.44e-02 2.01e-01 2.58e-01 
6.90e-01 0.00e+00 5.00e-01 5.28e-07 -3.45e-21 1.53e-01 0.00e+00 6.50e-02 2.04e-01 2.60e-01 
6.93e-01 0.00e+00 5.00e-01 -5.00e-07 3.33e-21 1.55e-01 0.00e+00 6.55e-02 2.06e-01 2.62e-01 
6.97e-01 0.00e+00 5.00e-01 4.74e-07 -3.21e-21 1.56e-01 0.00e+00 6.61e-02 2.08e-01 2.64e-01 
7.00e-01 0.00e+00 5.00e-01 -4.49e-07 3.10e-21 1.58e-01 0.00e+00 6.66e-02 2.11e-01 2.67e-01 
7.04e-01 0.00e+00 5.00e-01 4.25e-07 -2.99e-21 1.60e-01 0.00e+00 6.72e-02 2.13e-01 2.69e-01 
7.07e-01 0.00e+00 5.00e-01 -4.03e-07 2.88e-21 1.62e-01 0.00e+00 6.77e-02 2.15e-01 2.71e-01 
7.11e-01 0.00e+00 5.00e-01 3.82e-07 -2.78e-21 1.63e-01 0.00e+00 6.83e-02 2.18e-01 2.73e-01 
7.14e-01 0.00e+00 5.00e-01 -3.62e-07 2.68e-21 1.65e-01 0.00e+00 6.88e-02 2.20e-01 2.75e-01 
7.18e-01 0.00e+00 5.00e-01 3.43e-07 -2.58e-21 1.67e-01 0.00e+00 6.94e-02 2.22e-01 2.77e-01 
7.21e-01 0.00e+00 5.00e-01 -3.25e-07 2.48e-21 1.69e-01 0.00e+00 6.99e-02 2.25e-01 2.80e-01 
7.25e-01 0.00e+00 5.00e-01 3.08e-07 -2.39e-21 1.70e-01 0.00e+00 7.05e-02 2.27e-01 2.82e-01 
7.28e-01 0.00e+00 5.00e-01 -2.92e-07 2.30e-21 1.72e-01 0.00e+00 7.10e-02 2.29e-01 2.84e-01 
7.32e-01 0.00e+00 5.00e-01 2.77e-07 -2.21e-21 1.74e-01 0.00e+00 7.15e-02 2.32e-01 2.86e-01 
7.35e-01 0.00e+00 5.00e-01 -2.62e-07 2.13e-21 1.76e-01 0.00e+00 7.21e-02 2.34e-01 2.88e-01 
7.39e-01 0.00e+00 5.00e-01 2.48e-07 -2.05e-21 1.77e-01 0.00e+00 7.26e-02 2.36e-01 2.90e-01 
7.42e-01 0.00e+00 5.00e-01 -2.35e-07 1.97e-21 1.79e-01 0.00e+00 7.31e-02 2.39e-01 2.92e-01 
7.46e-01 0.00e+00 5.00e-01 2.23e-07 -1.89e-21 1.81e-01 0.00e+00 7.37e-02 2.41e-01 2.95e-01 
7.49e-01 0.00e+00 5.00e-01 -2.11e-07 1.82e-21 1.82e-01 0.00e+00 7.42e-02 2.43e-01 2.97e-01 
7.53e-01 0.00e+00 5.00e-01 2.00e-07 -1.75e-21 1.84e-01 0.00e+00 7.47e-02 2.45e-01 2.99e-01 
7.56e-01 0.00e+00 5.00e-01 -1.90e-07 1.68e-21 1.86e-01 0.00e+00 7.52e-02 2.48e-01 3.01e-01 
7.60e-01 0.00e+00 5.00e-01 1.80e-07 -1.62e-21 1.87e-01 0.00e+00 7.58e-02 2.50e-01 3.03e-01 
7.63e-01 0.00e+00 5.00e-01 -1.70e-07 1.55e-21 1.89e-01 0.00e+00 7.63e-02 2.52e-01 3.05e-01 
7.67e-01 0.00e+00 5.00e-01 1.61e-07 -1.49e-21 1.91e-01 0.00e+00 7.68e-02 2.54e-01 3.07e-01 
7.70e-01 0.00e+00 5.00e-01 -1.53e-07 1.43e-21 1.92e-01 0.00e+00 7.73e-02 2.57e-01 3.09e-01 
7.73e-01 0.00e+00 5.00e-01 1.45e-07 -1.37e-21 1.94e-01 0.00e+00 7.78e-02 2.59e-01 3.11e-01 
7.77e-01 0.00e+00 5.00e-01 -1.37e-07 1.32e-21 1.96e-01 0.00e+00 7.83e-02 2.61e-01 3.13e-01 
7.80e-01 0.00e+00 5.00e-01 1.30e-07 -1.27e-21 1.97e-01 0.00e+00 7.89e-02 2.63e-01 3.15e-01 
7.84e-01 0.00e+00 5.00e-01 -1.23e-07 1.21e-21 1.99e-01 0.00e+00 7.94e-02 2.65e-01 3.17e-01 
7.87e-01 0.00e+00 5.00e-01 1.17e-07 -1.16e-21 2.01e-01 0.00e+00 7.99e-02 2.68e-01 3.20e-01 
7.91e-01 0.00e+00 5.00e-01 -1.11e-07 1.12e-21 2.02e-01 0.00e+00 8.04e-02 2.70e-01 3.22e-01 
7.94e-01 0.00e+00 5.00e-01 1.05e-07 -1.07e-21 2.04e-01 0.00e+00 8.09e-02 2.72e-01 3.24e-01 
7.98e-01 0.00e+00 5.00e-01 -9.94e-08 1.03e-21 2.06e-01 0.00e+00 8.14e-02 2.74e-01 3.26e-01 
8.01e-01 0.00e+00 5.00e-01 9.42e-08 -9.85e-22 2.07e-01 0.00e+00 8.19e-02 2.76e-01 3.28e-01 
8.05e-01 0.00e+00 5.00e-01 -8.93e-08 9.44e-22 2.09e-01 0.00e+00 8.24e-02 2.78e-01 3.30e-01 
8.08e-01 0.00e+00 5.00e-01 8.46e-08 -9.05e-22 2.10e-01 0.00e+00 8.29e-02 2.81e-01 3.32e-01 
8.12e-01 0.00e+00 5.00e-01 -8.01e-08 8.68e-22 2.12e-01 0.00e+00 8.34e-02 2.83e-01 3.34e-01 
8.16e-01 0.00e+00 5.00e-01 7.59e-08 -8.31e-22 2.14e-01 0.00e+00 8.39e-02 2.85e-01 3.36e-01 
8.19e-01 0.00e+00 5.00e-01 -7.20e-08 7.97e-22 2.15e-01 0.00e+00 8.44e-02 2.87e-01 3.38e-01 
8.23e-01 0.00e+00 5.00e-01 6.82e-08 -7.63e-22 2.17e-01 0.00e+00 8.49e-02 2.89e-01 3.40e-01 
8.26e-01 0.00e+00 5.00e-01 -6.46e-08 7.31e-22 2.18e-01 0.00e+00 8.54e-02 2.91e-01 3.42e-01 
8.30e-01 0.00e+00 5.00e-01 6.12e-08 -7.00e-22 2.20e-01 0.00e+00 8.59e-02 2.93e-01 3.44e-01 
8.33e-01 0.00e+00 5.00e-01 -5.80e-08 6.71e-22 2.22e-01 0.00e+00 8.64e-02 2.96e-01 3.45e-01 
8.37e-01 0.00e+00 5.00e-01 5.50e-08 -6.42e-22 2.23e-01 0.00e+00 8.69e-02 2.98e-01 3.47e-01 
8.40e-01 0.00e+00 5.00e-01 -5.21e-08 6.15e-22 2.25e-01 0.00e+00 8.73e-02 3.00e-01 3.49e-01 
8.44e-01 0.00e+00 5.00e-01 4.94e-08 -5.89e-22 2.26e-01 0.00e+00 8.78e-02 3.02e-01 3.51e-01 
8.47e-01 0.00e+00 5.00e-01 -4.68e-08 5.64e-22 2.28e-01 0.00e+00 8.83e-02 3.04e-01 3.53e-01 
8.51e-01 0.00e+00 5.00e-01 4.43e-08 -5.40e-22 2.29e-01 0.00e+00 8.88e-02 3.06e-01 3.55e-01 
8.54e-01 0.00e+00 5.00e-01 -4.20e-08 5.16e-22 2.31e-01 0.00e+00 8.93e-02 3.08e-01 3.57e-01 
8.58e-01 0.00e+00 5.00e-01 3.98e-08 -4.94e-22 2.33e-01 0.00e+00 8.98e-02 3.10e-01 3.59e-01 
8.61e-01 0.00e+00 5.00e-01 -3.77e-08 4.73e-22 2.34e-01 0.00e+00 9.02e-02 3.12e-01 3.61e-01 
8.65e-01 0.00e+00 5.00e-01 3.57e-08 -4.52e-22 2.36e-01 0.00e+00 9.07e-02 3.14e-01 3.63e-01 
8.68e-01 0.00e+00 5.00e-01 -3.39e-08 4.33e-22 2.37e-01 0.00e+00 9.12e-02 3.16e-01 3.65e-01 
8.72e-01 0.00e+00 5.00e-01 3.21e-08 -4.14e-22 2.39e-01 0.00e+00 9.17e-02 3.18e-01 3.67e-01 
8.75e-01 0.00e+00 5.00e-01 -3.04e-08 3.96e-22 2.40e-01 0.00e+00 9.21e-02 3.20e-01 3.69e-01 
8.79e-01 0.00e+00 5.00e-01 2.88e-08 -3.79e-22 2.42e-01 0.00e+00 9.26e-02 3.22e-01 3.70e-01 
8.82e-01 0.00e+00 5.00e-01 -2.73e-08 3.62e-22 2.43e-01 0.00e+00 9.31e-02 3.24e-01 3.72e-01 
8.86e-01 0.00e+00 5.00e-01 2.59e-08 -3.47e-22 2.45e-01 0.00e+00 9.36e-02 3.26e-01 3.74e-01 
8.89e-01 0.00e+00 5.00e-01 -2.45e-08 3.31e-22 2.46e-01 0.00e+00 9.40e-02 3.28e-01 3.76e-01 
8.93e-01 0.00e+00 5.00e-01 2.32e-08 -3.17e-22 2.48e-01 0.00e+00 9.45e-02 3.30e-01 3.78e-01 
8.96e-01 0.00e+00 5.00e-01 -2.20e-08 3.03e-22 2.49e-01 0.00e+00 9.50e-02 3.32e-01 3.80e-01 
8.99e-01 0.00e+00 5.00e-01 2.09e-08 -2.90e-22 2.51e-01 0.00e+00 9.54e-02 3.34e-01 3.82e-01 
9.03e-01 0.00e+00 5.00e-01 -1.98e-08 2.77e-22 2.52e-01 0.00e+00 9.59e-02 3.36e-01 3.84e-01 
9.06e-01 0.00e+00 5.00e-01 1.87e-08 -2.65e-22 2.54e-01 0.00e+00 9.63e-02 3.38e-01 3.85e-01 
9.10e-01 0.00e+00 5.00e-01 -1.77e-08 2.53e-22 2.55e-01 0.00e+00 9.68e-02 3.40e-01 3.87e-01 
9.13e-01 0.00e+00 5.00e-01 1.68e-08 -2.42e-22 2.57e-01 0.00e+00 9.73e-02 3.42e-01 3.89e-01 
9.17e-01 0.00e+00 5.00e-01 -1.59e-08 2.31e-22 2.58e-01 0.00e+00 9.77e-02 3.44e-01 3.91e-01 
9.20e-01 0.00e+00 5.00e-01 1.51e-08 -2.21e-22 2.60e-01 0.00e+00 9.82e-02 3.46e-01 3.93e-01 
9.24e-01 0.00e+00 5.00e-01 -1.43e-08 2.11e-22 2.61e-01 0.00e+00 9.86e-02 3.48e-01 3.94e-01 
9.27e-01 0.00e+00 5.00e-01 1.36e-08 -2.02e-22 2.63e-01 0.00e+00 9.91e-02 3.50e-01 3.96e-01 
9.31e-01 0.00e+00 5.00e-01 -1.28e-08 1.93e-22 2.64e-01 0.00e+00 9.95e-02 3.52e-01 3.98e-01 
9.34e-01 0.00e+00 5.00e-01 1.22e-08 -1.84e-22 2.66e-01 0.00e+00 1.00e-01 3.54e-01 4.00e-01 
9.38e-01 0.00e+00 5.00e-01 -1.15e-08 1.76e-22 2.67e-01 0.00e+00 1.00e-01 3.56e-01 4.02e-01 
9.42e-01 0.00e+00 5.00e-01 1.09e-08 -1.68e-22 2.68e-01 0.00e+00 1.01e-01 3.58e-01 4.03e-01 
9.45e-01 0.00e+00 5.00e-01 -1.04e-08 1.60e-22 2.70e-01 0.00e+00 1.01e-01 3.60e-01 4.05e-01 
9.49e-01 0.00e+00 5.00e-01 9.81e-09 -1.53e-22 2.71e-01 0.00e+00 1.02e-01 3.62e-01 4.07e-01 
9.52e-01 0.00e+00 5.00e-01 -9.30e-09 1.46e-22 2.73e-01 0.00e+00 1.02e-01 3.64e-01 4.09e-01 
9.56e-01 0.00e+00 5.00e-01 8.81e-09 -1.40e-22 2.74e-01 0.00e+00 1.03e-01 3.66e-01 4.11e-01 
9.59e-01 0.00e+00 5.00e-01 -8.35e-09 1.33e-22 2.76e-01 0.00e+00 1.03e-01 3.67e-01 4.12e-01 
9.63e-01 0.00e+00 5.00e-01 7.91e-09 -1.27e-22 2.77e-01 0.00e+00 1.04e-01 3.69e-01 4.14e-01 
9.66e-01 0.00e+00 5.00e-01 -7.50e-09 1.22e-22 2.78e-01 0.00e+00 1.04e-01 3.71e-01 4.16e-01 
9.70e-01 0.00e+00 5.00e-01 7.10e-09 -1.16e-22 2.80e-01 0.00e+00 1.04e-01 3.73e-01 4.18e-01 
9.73e-01 0.00e+00 5.00e-01 -6.73e-09 1.11e-22 2.81e-01 0.00e+00 1.05e-01 3.75e-01 4.19e-01 
9.77e-01 0.00e+00 5.00e-01 6.38e-09 -1.06e-22 2.83e-01 0.00e+00 1.05e-01 3.77e-01 4.21e-01 
9.80e-01 0.00e+00 5.00e-01 -6.04e-09 1.01e-22 2.84e-01 0.00e+00 1.06e-01 3.79e-01 4.23e-01 
9.84e-01 0.00e+00 5.00e-01 5.73e-09 -9.64e-23 2.85e-01 0.00e+00 1.06e-01 3.81e-01 4.24e-01 
9.87e-01 0.00e+00 5.00e-01 -5.43e-09 9.20e-23 2.87e-01 0.00e+00 1.07e-01 3.82e-01 4.26e-01 
9.91e-01 0.00e+00 5.00e-01 5.14e-09 -8.78e-23 2.88e-01 0.00e+00 1.07e-01 3.84e-01 4.28e-01 
9.94e-01 1.11e-16 5.00e-01 -4.87e-09 8.38e-23 2.90e-01 0.00e+00 1.07e-01 3.86e-01 4.30e-01 
9.98e-01 5.00e-16 5.00e-01 4.62e-09 -8.00e-23 2.91e-01 0.00e+00 1.08e-01 3.88e-01 4.31e-01 
1.00e+00 1.67e-16 5.00e-01 -4.38e-09 7.63e-23 2.92e-01 0.00e+00 1.08e-01 3.90e-01 4.33e-01 
1.00e+00 0.00e+00 5.00e-01 4.15e-09 -7.28e-23 2.94e-01 0.00e+00 1.09e-01 3.92e-01 4.35e-01 
1.01e+00 0.00e+00 5.00e-01 -3.93e-09 6.95e-23 2.95e-01 0.00e+00 1.09e-01 3.93e-01 4.36e-01 
1.01e+00 0.00e+00 5.00e-01 3.72e-09 -6.63e-23 2.96e-01 0.00e+00 1.10e-01 3.95e-01 4.38e-01 
1.02e+00 0.00e+00 5.00e-01 -3.53e-09 6.33e-23 2.98e-01 0.00e+00 1.10e-01 3.97e-01 4.40e-01 
1.02e+00 0.00e+00 5.00e-01 3.34e-09 -6.03e-23 2.99e-01 0.00e+00 1.10e-01 3.99e-01 4.41e-01 
1.02e+00 0.00e+00 5.00e-01 -3.17e-09 5.76e-23 3.00e-01 0.00e+00 1.11e-01 4.01e-01 4.43e-01 
1.03e+00 0.00e+00 5.00e-01 3.00e-09 -5.49e-23 3.02e-01 0.00e+00 1.11e-01 4.02e-01 4.45e-01 
1.03e+00 0.00e+00 5.00e-01 -2.84e-09 5.24e-23 3.03e-01 0.00e+00 1.12e-01 4.04e-01 4.46e-01 
1.03e+00 0.00e+00 5.00e-01 2.70e-09 -5.00e-23 3.04e-01 0.00e+00 1.12e-01 4.06e-01 4.48e-01 
1.04e+00 0.00e+00 5.00e-01 -2.55e-09 4.77e-23 3.06e-01 0.00e+00 1.12e-01 4.08e-01 4.50e-01 
1.04e+00 2.78e-16 5.00e-01 2.42e-09 -4.55e-23 3.07e-01 0.00e+00 1.13e-01 4.10e-01 4.51e-01 
1.04e+00 7.77e-16 5.00e-01 -2.29e-09 4.34e-23 3.08e-01 0.00e+00 1.13e-01 4.11e-01 4.53e-01 
1.05e+00 1.11e-16 5.00e-01 2.17e-09 -4.14e-23 3.10e-01 0.00e+00 1.14e-01 4.13e-01 4.55e-01 
1.05e+00 0.00e+00 5.00e-01 -2.06e-09 3.94e-23 3.11e-01 0.00e+00 1.14e-01 4.15e-01 4.56e-01 
1.05e+00 0.00e+00 5.00e-01 1.95e-09 -3.76e-23 3.12e-01 0.00e+00 1.14e-01 4.17e-01 4.58e-01 
1.06e+00 0.00e+00 5.00e-01 -1.85e-09 3.59e-23 3.14e-01 0.00e+00 1.15e-01 4.18e-01 4.60e-01 
1.06e+00 0.00e+00 5.00e-01 1.75e-09 -3.42e-23 3.15e-01 0.00e+00 1.15e-01 4.20e-01 4.61e-01 
1.06e+00 0.00e+00 5.00e-01 -1.66e-09 3.26e-23 3.16e-01 0.00e+00 1.16e-01 4.22e-01 4.63e-01 
1.07e+00 0.00e+00 5.00e-01 1.57e-09 -3.11e-23 3.18e-01 0.00e+00 1.16e-01 4.23e-01 4.64e-01 
1.07e+00 1.63e-13 5.00e-01 -1.49e-09 2.96e-23 3.19e-01 0.00e+00 1.16e-01 4.25e-01 4.66e-01 
1.07e+00 3.49e-12 5.00e-01 1.42e-09 -2.83e-23 3.20e-01 0.00e+00 1.17e-01 4.27e-01 4.68e-01 
1.08e+00 2.01e-13 5.00e-01 -1.34e-09 2.69e-23 3.21e-01 0.00e+00 1.17e-01 4.29e-01 4.69e-01 
1.08e+00 5.55e-17 5.00e-01 1.27e-09 -2.57e-23 3.23e-01 0.00e+00 1.18e-01 4.30e-01 4.71e-01 
1.08e+00 0.00e+00 5.00e-01 -1.20e-09 2.45e-23 3.24e-01 0.00e+00 1.18e-01 4.32e-01 4.72e-01 
1.09e+00 0.00e+00 5.00e-01 1.14e-09 -2.33e-23 3.25e-01 0.00e+00 1.18e-01 4.34e-01 4.74e-01 
1.09e+00 0.00e+00 5.00e-01 -1.08e-09 2.23e-23 3.27e-01 0.00e+00 1.19e-01 4.35e-01 4.75e-01 
1.10e+00 0.00e+00 5.00e-01 1.02e-09 -2.12e-23 3.28e-01 0.00e+00 1.19e-01 4.37e-01 4.77e-01 
1.10e+00 0.00e+00 5.00e-01 -9.71e-10 2.02e-23 3.29e-01 0.00e+00 1.20e-01 4.39e-01 4.79e-01 
1.10e+00 0.00e+00 5.00e-01 9.20e-10 -1.93e-23 3.30e-01 0.00e+00 1.20e-01 4.40e-01 4.80e-01 
1.11e+00 0.00e+00 5.00e-01 -8.72e-10 1.84e-23 3.32e-01 0.00e+00 1.20e-01 4.42e-01 4.82e-01 
1.11e+00 0.00e+00 5.00e-01 8.26e-10 -1.75e-23 3.33e-01 0.00e+00 1.21e-01 4.44e-01 4.83e-01 
1.11e+00 0.00e+00 5.00e-01 -7.83e-10 1.67e-23 3.34e-01 0.00e+00 1.21e-01 4.45e-01 4.85e-01 
1.12e+00 0.00e+00 5.00e-01 7.42e-10 -1.59e-23 3.35e-01 0.00e+00 1.22e-01 4.47e-01 4.86e-01 
1.12e+00 2.28e-15 5.00e-01 -7.03e-10 1.52e-23 3.37e-01 0.00e+00 1.22e-01 4.49e-01 4.88e-01 
1.12e+00 2.95e-12 5.00e-01 6.69e-10 -1.44e-23 3.38e-01 0.00e+00 1.22e-01 4.50e-01 4.89e-01 
1.13e+00 1.14e-10 5.00e-01 -5.17e-10 1.38e-23 3.39e-01 0.00e+00 1.23e-01 4.52e-01 4.91e-01 
1.13e+00 3.54e-12 5.00e-01 4.93e-10 -1.31e-23 3.40e-01 0.00e+00 1.23e-01 4.54e-01 4.92e-01 
1.13e+00 1.67e-16 5.00e-01 -4.67e-10 1.25e-23 3.41e-01 0.00e+00 1.23e-01 4.55e-01 4.94e-01 
1.14e+00 0.00e+00 5.00e-01 4.43e-10 -1.19e-23 3.43e-01 0.00e+00 1.24e-01 4.57e-01 4.95e-01 
1.14e+00 0.00e+00 5.00e-01 -4.20e-10 1.13e-23 3.44e-01 0.00e+00 1.24e-01 4.59e-01 4.97e-01 
1.14e+00 0.00e+00 5.00e-01 3.98e-10 -1.08e-23 3.45e-01 0.00e+00 1.25e-01 4.60e-01 4.98e-01 
1.15e+00 0.00e+00 5.00e-01 -3.77e-10 1.02e-23 3.46e-01 0.00e+00 1.25e-01 4.62e-01 5.00e-01 
1.15e+00 0.00e+00 5.00e-01 3.57e-10 -9.75e-24 3.48e-01 0.00e+00 1.25e-01 4.63e-01 5.01e-01 
1.16e+00 0.00e+00 5.00e-01 -3.38e-10 9.28e-24 3.49e-01 0.00e+00 1.26e-01 4.65e-01 5.03e-01 
1.16e+00 0.00e+00 5.00e-01 3.21e-10 -8.83e-24 3.50e-01 0.00e+00 1.26e-01 4.67e-01 5.04e-01 
1.16e+00 0.00e+00 5.00e-01 -3.04e-10 8.40e-24 3.51e-01 0.00e+00 1.26e-01 4.68e-01 5.06e-01 
1.17e+00 0.00e+00 5.00e-01 2.88e-10 -8.00e-24 3.52e-01 0.00e+00 1.27e-01 4.70e-01 5.07e-01 
1.17e+00 0.00e+00 5.00e-01 -2.73e-10 7.61e-24 3.54e-01 0.00e+00 1.27e-01 4.71e-01 5.09e-01 
1.17e+00 0.00e+00 5.00e-01 2.58e-10 -7.25e-24 3.55e-01 0.00e+00 1.28e-01 4.73e-01 5.10e-01 
1.18e+00 0.00e+00 5.00e-01 -2.45e-10 6.90e-24 3.56e-01 0.00e+00 1.28e-01 4.75e-01 5.12e-01 
1.18e+00 0.00e+00 5.00e-01 2.32e-10 -6.56e-24 3.57e-01 0.00e+00 1.28e-01 4.76e-01 5.13e-01 
1.18e+00 0.00e+00 5.00e-01 -2.20e-10 6.25e-24 3.58e-01 0.00e+00 1.29e-01 4.78e-01 5.15e-01 
1.19e+00 5.55e-17 5.00e-01 2.08e-10 -5.94e-24 3.59e-01 0.00e+00 1.29e-01 4.79e-01 5.16e-01 
1.19e+00 7.98e-14 5.00e-01 -1.97e-10 5.66e-24 3.61e-01 0.00e+00 1.29e-01 4.81e-01 5.18e-01 
1.19e+00 1.22e-11 5.00e-01 2.00e-10 -5.38e-24 3.62e-01 0.00e+00 1.30e-01 4.82e-01 5.19e-01 
1.20e+00 5.71e-12 5.00e-01 -1.84e-10 5.12e-24 3.63e-01 0.00e+00 1.30e-01 4.84e-01 5.20e-01 
1.20e+00 1.46e-14 5.00e-01 1.74e-10 -4.88e-24 3.64e-01 0.00e+00 1.30e-01 4.85e-01 5.22e-01 
1.20e+00 0.00e+00 5.00e-01 -1.65e-10 4.64e-24 3.65e-01 0.00e+00 1.31e-01 4.87e-01 5.23e-01 
1.21e+00 0.00e+00 5.00e-01 1.56e-10 -4.42e-24 3.66e-01 0.00e+00 1.31e-01 4.88e-01 5.25e-01 
1.21e+00 0.00e+00 5.00e-01 -1.48e-10 4.20e-24 3.68e-01 0.00e+00 1.32e-01 4.90e-01 5.26e-01 
1.21e+00 0.00e+00 5.00e-01 1.40e-10 -4.00e-24 3.69e-01 0.00e+00 1.32e-01 4.92e-01 5.28e-01 
1.22e+00 0.00e+00 5.00e-01 -1.33e-10 3.81e-24 3.70e-01 0.00e+00 1.32e-01 4.93e-01 5.29e-01 
1.22e+00 0.00e+00 5.00e-01 1.26e-10 -3.62e-24 3.71e-01 0.00e+00 1.33e-01 4.95e-01 5.30e-01 
1.23e+00 0.00e+00 5.00e-01 -1.19e-10 3.45e-24 3.72e-01 0.00e+00 1.33e-01 4.96e-01 5.32e-01 
1.23e+00 0.00e+00 5.00e-01 1.13e-10 -3.28e-24 3.73e-01 0.00e+00 1.33e-01 4.98e-01 5.33e-01 
1.23e+00 0.00e+00 5.00e-01 -1.07e-10 3.12e-24 3.74e-01 0.00e+00 1.34e-01 4.99e-01 5.35e-01 
1.24e+00 0.00e+00 5.00e-01 1.02e-10 -2.97e-24 3.75e-01 0.00e+00 1.34e-01 5.01e-01 5.36e-01 
1.24e+00 0.00e+00 5.00e-01 -9.62e-11 2.83e-24 3.77e-01 0.00e+00 1.34e-01 5.02e-01 5.37e-01 
1.24e+00 0.00e+00 5.00e-01 9.12e-11 -2.69e-24 3.78e-01 0.00e+00 1.35e-01 5.04e-01 5.39e-01 
1.25e+00 0.00e+00 5.00e-01 -8.64e-11 2.56e-24 3.79e-01 0.00e+00 1.35e-01 5.05e-01 5.40e-01 
1.25e+00 0.00e+00 5.00e-01 8.19e-11 -2.44e-24 3.80e-01 0.00e+00 1.35e-01 5.07e-01 5.42e-01 
1.25e+00 3.89e-16 5.00e-01 -7.76e-11 2.32e-24 3.81e-01 0.00e+00 1.36e-01 5.08e-01 5.43e-01 
1.26e+00 0.00e+00 5.00e-01 7.35e-11 -2.20e-24 3.82e-01 0.00e+00 1.36e-01 5.09e-01 5.44e-01 
1.26e+00 0.00e+00 5.00e-01 -6.97e-11 2.10e-24 3.83e-01 0.00e+00 1.36e-01 5.11e-01 5.46e-01 
1.26e+00 0.00e+00 5.00e-01 6.60e-11 -2.00e-24 3.84e-01 0.00e+00 1.37e-01 5.12e-01 5.47e-01 
1.27e+00 0.00e+00 5.00e-01 -6.26e-11 1.90e-24 3.85e-01 0.00e+00 1.37e-01 5.14e-01 5.48e-01 
1.27e+00 0.00e+00 5.00e-01 5.93e-11 -1.81e-24 3.86e-01 0.00e+00 1.37e-01 5.15e-01 5.50e-01 
1.27e+00 2.22e-16 5.00e-01 -5.62e-11 1.72e-24 3.88e-01 0.00e+00 1.38e-01 5.17e-01 5.51e-01 
1.28e+00 1.67e-16 5.00e-01 5.32e-11 -1.63e-24 3.89e-01 0.00e+00 1.38e-01 5.18e-01 5.52e-01 
1.28e+00 0.00e+00 5.00e-01 -5.04e-11 1.56e-24 3.90e-01 0.00e+00 1.38e-01 5.20e-01 5.54e-01 
1.28e+00 0.00e+00 5.00e-01 4.78e-11 -1.48e-24 3.91e-01 0.00e+00 1.39e-01 5.21e-01 5.55e-01 
1.29e+00 0.00e+00 5.00e-01 -4.53e-11 1.41e-24 3.92e-01 0.00e+00 1.39e-01 5.22e-01 5.56e-01 
1.29e+00 0.00e+00 5.00e-01 4.29e-11 -1.34e-24 3.93e-01 0.00e+00 1.39e-01 5.24e-01 5.58e-01 
1.29e+00 0.00e+00 5.00e-01 -4.07e-11 1.27e-24 3.94e-01 0.00e+00 1.40e-01 5.25e-01 5.59e-01 
1.30e+00 0.00e+00 5.00e-01 3.85e-11 -1.21e-24 3.95e-01 0.00e+00 1.40e-01 5.27e-01 5.60e-01 
1.30e+00 0.00e+00 5.00e-01 -3.65e-11 1.15e-24 3.96e-01 0.00e+00 1.40e-01 5.28e-01 5.62e-01 
1.31e+00 0.00e+00 5.00e-01 3.46e-11 -1.10e-24 3.97e-01 0.00e+00 1.41e-01 5.30e-01 5.63e-01 
1.31e+00 0.00e+00 5.00e-01 -3.28e-11 1.04e-24 3.98e-01 0.00e+00 1.41e-01 5.31e-01 5.64e-01 
1.31e+00 0.00e+00 5.00e-01 3.11e-11 -9.92e-25 3.99e-01 0.00e+00 1.41e-01 5.32e-01 5.66e-01 
1.32e+00 0.00e+00 5.00e-01 -2.94e-11 9.44e-25 4.00e-01 0.00e+00 1.42e-01 5.34e-01 5.67e-01 
1.32e+00 5.00e-16 5.00e-01 2.79e-11 -8.98e-25 4.01e-01 0.00e+00 1.42e-01 5.35e-01 5.68e-01 
1.32e+00 0.00e+00 5.00e-01 -2.64e-11 8.54e-25 4.02e-01 0.00e+00 1.42e-01 5.37e-01 5.69e-01 
1.33e+00 0.00e+00 5.00e-01 2.50e-11 -8.12e-25 4.03e-01 0.00e+00 1.43e-01 5.38e-01 5.71e-01 
1.33e+00 0.00e+00 5.00e-01 -2.37e-11 7.73e-25 4.05e-01 0.00e+00 1.43e-01 5.39e-01 5.72e-01 
1.33e+00 0.00e+00 5.00e-01 2.25e-11 -7.35e-25 4.06e-01 0.00e+00 1.43e-01 5.41e-01 5.73e-01 
1.34e+00 0.00e+00 5.00e-01 -2.13e-11 6.99e-25 4.07e-01 0.00e+00 1.44e-01 5.42e-01 5.75e-01 
1.34e+00 5.83e-15 5.00e-01 2.02e-11 -6.65e-25 4.08e-01 0.00e+00 1.44e-01 5.43e-01 5.76e-01 
1.34e+00 4.71e-13 5.00e-01 -1.86e-11 6.32e-25 4.09e-01 0.00e+00 1.44e-01 5.45e-01 5.77e-01 
1.35e+00 2.33e-15 5.00e-01 1.76e-11 -6.01e-25 4.10e-01 0.00e+00 1.45e-01 5.46e-01 5.78e-01 
1.35e+00 0.00e+00 5.00e-01 -1.67e-11 5.72e-25 4.11e-01 0.00e+00 1.45e-01 5.48e-01 5.80e-01 
1.35e+00 0.00e+00 5.00e-01 1.58e-11 -5.44e-25 4.12e-01 0.00e+00 1.45e-01 5.49e-01 5.81e-01 
1.36e+00 0.00e+00 5.00e-01 -1.50e-11 5.17e-25 4.13e-01 0.00e+00 1.46e-01 5.50e-01 5.82e-01 
1.36e+00 0.00e+00 5.00e-01 1.42e-11 -4.92e-25 4.14e-01 0.00e+00 1.46e-01 5.52e-01 5.83e-01 
1.36e+00 0.00e+00 5.00e-01 -1.34e-11 4.68e-25 4.15e-01 0.00e+00 1.46e-01 5.53e-01 5.85e-01 
1.37e+00 0.00e+00 5.00e-01 1.27e-11 -4.45e-25 4.16e-01 0.00e+00 1.46e-01 5.54e-01 5.86e-01 
1.37e+00 2.19e-14 5.00e-01 -1.20e-11 4.23e-25 4.17e-01 0.00e+00 1.47e-01 5.56e-01 5.87e-01 
1.38e+00 3.70e-14 5.00e-01 1.15e-11 -4.02e-25 4.18e-01 0.00e+00 1.47e-01 5.57e-01 5.88e-01 
1.38e+00 5.55e-17 5.00e-01 -1.08e-11 3.82e-25 4.19e-01 0.00e+00 1.47e-01 5.58e-01 5.90e-01 
1.38e+00 0.00e+00 5.00e-01 1.03e-11 -3.63e-25 4.20e-01 0.00e+00 1.48e-01 5.60e-01 5.91e-01 
1.39e+00 0.00e+00 5.00e-01 -9.74e-12 3.46e-25 4.21e-01 0.00e+00 1.48e-01 5.61e-01 5.92e-01 
1.39e+00 0.00e+00 5.00e-01 9.23e-12 -3.29e-25 4.22e-01 0.00e+00 1.48e-01 5.62e-01 5.93e-01 
1.39e+00 0.00e+00 5.00e-01 -8.75e-12 3.12e-25 4.23e-01 0.00e+00 1.49e-01 5.63e-01 5.94e-01 
1.40e+00 0.00e+00 5.00e-01 8.29e-12 -2.97e-25 4.24e-01 0.00e+00 1.49e-01 5.65e-01 5.96e-01 
1.40e+00 0.00e+00 5.00e-01 -7.85e-12 2.83e-25 4.25e-01 0.00e+00 1.49e-01 5.66e-01 5.97e-01 
1.40e+00 0.00e+00 5.00e-01 7.44e-12 -2.69e-25 4.26e-01 0.00e+00 1.50e-01 5.67e-01 5.98e-01 
1.41e+00 1.11e-16 5.00e-01 -7.05e-12 2.55e-25 4.27e-01 0.00e+00 1.50e-01 5.69e-01 5.99e-01 
1.41e+00 1.23e-14 5.00e-01 6.70e-12 -2.43e-25 4.27e-01 0.00e+00 1.50e-01 5.70e-01 6.00e-01 
1.41e+00 0.00e+00 5.00e-01 -6.35e-12 2.31e-25 4.28e-01 0.00e+00 1.50e-01 5.71e-01 6.02e-01 
1.42e+00 0.00e+00 5.00e-01 6.01e-12 -2.20e-25 4.29e-01 0.00e+00 1.51e-01 5.73e-01 6.03e-01 
1.42e+00 0.00e+00 5.00e-01 -5.70e-12 2.09e-25 4.30e-01 0.00e+00 1.51e-01 5.74e-01 6.04e-01 
1.42e+00 0.00e+00 5.00e-01 5.40e-12 -1.98e-25 4.31e-01 0.00e+00 1.51e-01 5.75e-01 6.05e-01 
1.43e+00 0.00e+00 5.00e-01 -5.12e-12 1.89e-25 4.32e-01 0.00e+00 1.52e-01 5.76e-01 6.06e-01 
1.43e+00 0.00e+00 5.00e-01 4.85e-12 -1.79e-25 4.33e-01 0.00e+00 1.52e-01 5.78e-01 6.08e-01 
1.44e+00 0.00e+00 5.00e-01 -4.60e-12 1.71e-25 4.34e-01 0.00e+00 1.52e-01 5.79e-01 6.09e-01 
1.44e+00 1.50e-15 5.00e-01 4.36e-12 -1.62e-25 4.35e-01 0.00e+00 1.52e-01 5.80e-01 6.10e-01 
1.44e+00 1.94e-15 5.00e-01 -4.13e-12 1.54e-25 4.36e-01 0.00e+00 1.53e-01 5.81e-01 6.11e-01 
1.45e+00 0.00e+00 5.00e-01 3.91e-12 -1.47e-25 4.37e-01 0.00e+00 1.53e-01 5.83e-01 6.12e-01 
1.45e+00 0.00e+00 5.00e-01 -3.70e-12 1.39e-25 4.38e-01 0.00e+00 1.53e-01 5.84e-01 6.13e-01 
1.45e+00 0.00e+00 5.00e-01 3.51e-12 -1.32e-25 4.39e-01 0.00e+00 1.54e-01 5.85e-01 6.15e-01 
1.46e+00 0.00e+00 5.00e-01 -3.33e-12 1.26e-25 4.40e-01 0.00e+00 1.54e-01 5.86e-01 6.16e-01 
1.46e+00 4.39e-15 5.00e-01 3.16e-12 -1.20e-25 4.41e-01 0.00e+00 1.54e-01 5.88e-01 6.17e-01 
1.46e+00 3.93e-14 5.00e-01 -2.94e-12 1.14e-25 4.42e-01 0.00e+00 1.55e-01 5.89e-01 6.18e-01 
1.47e+00 5.00e-16 5.00e-01 2.79e-12 -1.08e-25 4.43e-01 0.00e+00 1.55e-01 5.90e-01 6.19e-01 
1.47e+00 0.00e+00 5.00e-01 -2.64e-12 1.03e-25 4.43e-01 0.00e+00 1.55e-01 5.91e-01 6.20e-01 
1.47e+00 0.00e+00 5.00e-01 2.50e-12 -9.77e-26 4.44e-01 0.00e+00 1.55e-01 5.93e-01 6.21e-01 
1.48e+00 0.00e+00 5.00e-01 -2.37e-12 9.29e-26 4.45e-01 0.00e+00 1.56e-01 5.94e-01 6.23e-01 
1.48e+00 0.00e+00 5.00e-01 2.25e-12 -8.83e-26 4.46e-01 0.00e+00 1.56e-01 5.95e-01 6.24e-01 
1.48e+00 0.00e+00 5.00e-01 -2.13e-12 8.39e-26 4.47e-01 0.00e+00 1.56e-01 5.96e-01 6.25e-01 
1.49e+00 2.56e-13 5.00e-01 2.37e-12 -7.98e-26 4.48e-01 0.00e+00 1.56e-01 5.97e-01 6.26e-01 
1.49e+00 3.73e-12 5.00e-01 2.87e-12 7.59e-26 4.49e-01 0.00e+00 1.57e-01 5.99e-01 6.27e-01 
1.49e+00 5.33e-15 5.00e-01 -2.71e-12 -7.15e-26 4.50e-01 0.00e+00 1.57e-01 6.00e-01 6.28e-01 
1.50e+00 0.00e+00 5.00e-01 2.57e-12 6.75e-26 4.51e-01 0.00e+00 1.57e-01 6.01e-01 6.29e-01 
1.50e+00 5.55e-17 5.00e-01 -2.43e-12 -6.36e-26 4.52e-01 0.00e+00 1.58e-01 6.02e-01 6.30e-01 
1.51e+00 5.55e-17 5.00e-01 2.31e-12 6.00e-26 4.52e-01 0.00e+00 1.58e-01 6.03e-01 6.31e-01 
1.51e+00 0.00e+00 5.00e-01 -2.18e-12 -5.66e-26 4.53e-01 0.00e+00 1.58e-01 6.05e-01 6.33e-01 
1.51e+00 0.00e+00 5.00e-01 2.07e-12 5.34e-26 4.54e-01 0.00e+00 1.58e-01 6.06e-01 6.34e-01 
1.52e+00 0.00e+00 5.00e-01 -1.96e-12 -5.04e-26 4.55e-01 0.00e+00 1.59e-01 6.07e-01 6.35e-01 
1.52e+00 0.00e+00 5.00e-01 1.86e-12 4.75e-26 4.56e-01 0.00e+00 1.59e-01 6.08e-01 6.36e-01 
1.52e+00 5.55e-17 5.00e-01 -1.76e-12 -4.48e-26 4.57e-01 0.00e+00 1.59e-01 6.09e-01 6.37e-01 
1.53e+00 8.33e-16 5.00e-01 1.67e-12 4.22e-26 4.58e-01 0.00e+00 1.60e-01 6.10e-01 6.38e-01 
1.53e+00 2.78e-16 5.00e-01 -1.58e-12 -3.98e-26 4.59e-01 0.00e+00 1.60e-01 6.12e-01 6.39e-01 
1.53e+00 6.11e-16 5.00e-01 1.50e-12 3.75e-26 4.60e-01 0.00e+00 1.60e-01 6.13e-01 6.40e-01 
1.54e+00 1.66e-14 5.00e-01 -1.40e-12 -3.54e-26 4.60e-01 0.00e+00 1.60e-01 6.14e-01 6.41e-01 
1.54e+00 5.03e-14 5.00e-01 1.40e-12 3.34e-26 4.61e-01 0.00e+00 1.61e-01 6.15e-01 6.42e-01 
1.54e+00 1.21e-14 5.00e-01 -1.31e-12 -3.15e-26 4.62e-01 0.00e+00 1.61e-01 6.16e-01 6.43e-01 
1.55e+00 1.67e-15 5.00e-01 1.24e-12 2.97e-26 4.63e-01 0.00e+00 1.61e-01 6.17e-01 6.44e-01 
1.55e+00 4.16e-15 5.00e-01 -1.17e-12 -2.80e-26 4.64e-01 0.00e+00 1.61e-01 6.18e-01 6.46e-01 
1.55e+00 1.67e-16 5.00e-01 1.11e-12 2.64e-26 4.65e-01 0.00e+00 1.62e-01 6.20e-01 6.47e-01 
1.56e+00 5.55e-17 5.00e-01 -1.05e-12 -2.49e-26 4.66e-01 0.00e+00 1.62e-01 6.21e-01 6.48e-01 
1.56e+00 5.55e-17 5.00e-01 9.95e-13 2.34e-26 4.66e-01 0.00e+00 1.62e-01 6.22e-01 6.49e-01 
1.56e+00 5.00e-15 5.00e-01 -9.35e-13 -2.21e-26 4.67e-01 0.00e+00 1.62e-01 6.23e-01 6.50e-01 
1.57e+00 6.72e-15 5.00e-01 8.96e-13 2.08e-26 4.68e-01 0.00e+00 1.63e-01 6.24e-01 6.51e-01 
1.57e+00 6.66e-16 5.00e-01 -8.48e-13 -1.96e-26 4.69e-01 0.00e+00 1.63e-01 6.25e-01 6.52e-01 
1.57e+00 1.61e-15 5.00e-01 8.06e-13 1.85e-26 4.70e-01 0.00e+00 1.63e-01 6.26e-01 6.53e-01 
1.58e+00 2.16e-15 5.00e-01 -7.60e-13 -1.74e-26 4.71e-01 0.00e+00 1.63e-01 6.27e-01 6.54e-01 
1.58e+00 7.83e-15 5.00e-01 7.32e-13 1.64e-26 4.71e-01 0.00e+00 1.64e-01 6.29e-01 6.55e-01 
1.59e+00 3.89e-15 5.00e-01 -6.88e-13 -1.55e-26 4.72e-01 0.00e+00 1.64e-01 6.30e-01 6.56e-01 
1.59e+00 1.67e-16 5.00e-01 6.52e-13 1.46e-26 4.73e-01 0.00e+00 1.64e-01 6.31e-01 6.57e-01 
1.59e+00 0.00e+00 5.00e-01 -6.18e-13 -1.38e-26 4.74e-01 0.00e+00 1.65e-01 6.32e-01 6.58e-01 
1.60e+00 0.00e+00 5.00e-01 5.85e-13 1.30e-26 4.75e-01 0.00e+00 1.65e-01 6.33e-01 6.59e-01 
1.60e+00 0.00e+00 5.00e-01 -5.55e-13 -1.22e-26 4.76e-01 0.00e+00 1.65e-01 6.34e-01 6.60e-01 
1.60e+00 0.00e+00 5.00e-01 5.26e-13 1.15e-26 4.76e-01 0.00e+00 1.65e-01 6.35e-01 6.61e-01 
1.61e+00 0.00e+00 5.00e-01 -4.98e-13 -1.08e-26 4.77e-01 0.00e+00 1.66e-01 6.36e-01 6.62e-01 
1.61e+00 0.00e+00 5.00e-01 4.72e-13 1.02e-26 4.78e-01 0.00e+00 1.66e-01 6.37e-01 6.63e-01 
1.61e+00 0.00e+00 5.00e-01 -4.47e-13 -9.63e-27 4.79e-01 0.00e+00 1.66e-01 6.38e-01 6.64e-01 
1.62e+00 0.00e+00 5.00e-01 4.24e-13 9.07e-27 4.80e-01 0.00e+00 1.66e-01 6.40e-01 6.65e-01 
1.62e+00 0.00e+00 5.00e-01 -4.02e-13 -8.55e-27 4.80e-01 0.00e+00 1.67e-01 6.41e-01 6.66e-01 
1.62e+00 0.00e+00 5.00e-01 3.81e-13 8.05e-27 4.81e-01 0.00e+00 1.67e-01 6.42e-01 6.67e-01 
1.63e+00 0.00e+00 5.00e-01 -3.61e-13 -7.59e-27 4.82e-01 0.00e+00 1.67e-01 6.43e-01 6.68e-01 
1.63e+00 0.00e+00 5.00e-01 3.42e-13 7.15e-27 4.83e-01 0.00e+00 1.67e-01 6.44e-01 6.69e-01 
1.63e+00 0.00e+00 5.00e-01 -3.24e-13 -6.73e-27 4.84e-01 0.00e+00 1.68e-01 6.45e-01 6.70e-01 
1.64e+00 0.00e+00 5.00e-01 3.07e-13 6.34e-27 4.84e-01 0.00e+00 1.68e-01 6.46e-01 6.71e-01 
1.64e+00 0.00e+00 5.00e-01 -2.91e-13 -5.98e-27 4.85e-01 0.00e+00 1.68e-01 6.47e-01 6.72e-01 
1.65e+00 0.00e+00 5.00e-01 2.75e-13 5.63e-27 4.86e-01 0.00e+00 1.68e-01 6.48e-01 6.73e-01 
1.65e+00 0.00e+00 5.00e-01 -2.61e-13 -5.30e-27 4.87e-01 0.00e+00 1.69e-01 6.49e-01 6.74e-01 
1.65e+00 2.78e-16 5.00e-01 2.48e-13 4.99e-27 4.88e-01 0.00e+00 1.69e-01 6.50e-01 6.75e-01 
1.66e+00 2.78e-16 5.00e-01 -2.34e-13 -4.70e-27 4.88e-01 0.00e+00 1.69e-01 6.51e-01 6.76e-01 
1.66e+00 0.00e+00 5.00e-01 2.22e-13 4.43e-27 4.89e-01 0.00e+00 1.69e-01 6.52e-01 6.77e-01 
1.66e+00 0.00e+00 5.00e-01 -2.10e-13 -4.17e-27 4.90e-01 0.00e+00 1.69e-01 6.53e-01 6.78e-01 
1.67e+00 0.00e+00 5.00e-01 1.99e-13 3.93e-27 4.91e-01 0.00e+00 1.70e-01 6.54e-01 6.79e-01 
1.67e+00 0.00e+00 5.00e-01 -1.89e-13 -3.70e-27 4.92e-01 0.00e+00 1.70e-01 6.55e-01 6.80e-01 
1.67e+00 0.00e+00 5.00e-01 1.79e-13 3.48e-27 4.92e-01 0.00e+00 1.70e-01 6.56e-01 6.81e-01 
1.68e+00 0.00e+00 5.00e-01 -1.70e-13 -3.28e-27 4.93e-01 0.00e+00 1.70e-01 6.57e-01 6.82e-01 
1.68e+00 0.00e+00 5.00e-01 1.61e-13 3.09e-27 4.94e-01 0.00e+00 1.71e-01 6.58e-01 6.83e-01 
1.68e+00 0.00e+00 5.00e-01 -1.52e-13 -2.91e-27 4.95e-01 0.00e+00 1.71e-01 6.59e-01 6.84e-01 
1.69e+00 0.00e+00 5.00e-01 1.44e-13 2.74e-27 4.95e-01 0.00e+00 1.71e-01 6.60e-01 6.85e-01 
1.69e+00 1.43e-13 5.00e-01 7.96e-14 -2.58e-27 4.96e-01 0.00e+00 1.71e-01 6.61e-01 6.86e-01 
1.69e+00 1.27e-13 5.00e-01 1.18e-13 2.45e-27 4.97e-01 0.00e+00 1.72e-01 6.63e-01 6.86e-01 
1.70e+00 0.00e+00 5.00e-01 -1.12e-13 -2.31e-27 4.98e-01 0.00e+00 1.72e-01 6.64e-01 6.87e-01 
1.70e+00 0.00e+00 5.00e-01 1.06e-13 2.18e-27 4.98e-01 0.00e+00 1.72e-01 6.65e-01 6.88e-01 
1.70e+00 0.00e+00 5.00e-01 -1.00e-13 -2.05e-27 4.99e-01 0.00e+00 1.72e-01 6.66e-01 6.89e-01 
1.71e+00 0.00e+00 5.00e-01 9.52e-14 1.93e-27 5.00e-01 0.00e+00 1.73e-01 6.67e-01 6.90e-01 
1.71e+00 0.00e+00 5.00e-01 -9.02e-14 -1.82e-27 5.01e-01 0.00e+00 1.73e-01 6.68e-01 6.91e-01 
1.72e+00 0.00e+00 5.00e-01 8.54e-14 1.71e-27 5.01e-01 0.00e+00 1.73e-01 6.69e-01 6.92e-01 
1.72e+00 0.00e+00 5.00e-01 -8.10e-14 -1.61e-27 5.02e-01 0.00e+00 1.73e-01 6.69e-01 6.93e-01 
1.72e+00 0.00e+00 5.00e-01 7.67e-14 1.52e-27 5.03e-01 0.00e+00 1.73e-01 6.70e-01 6.94e-01 
1.73e+00 0.00e+00 5.00e-01 -7.27e-14 -1.43e-27 5.04e-01 0.00e+00 1.74e-01 6.71e-01 6.95e-01 
1.73e+00 0.00e+00 5.00e-01 6.89e-14 1.35e-27 5.04e-01 0.00e+00 1.74e-01 6.72e-01 6.96e-01 
1.73e+00 1.44e-15 5.00e-01 -6.31e-14 -1.27e-27 5.05e-01 0.00e+00 1.74e-01 6.73e-01 6.97e-01 
1.74e+00 9.44e-16 5.00e-01 6.12e-14 1.19e-27 5.06e-01 0.00e+00 1.74e-01 6.74e-01 6.97e-01 
1.74e+00 0.00e+00 5.00e-01 -5.80e-14 -1.12e-27 5.07e-01 0.00e+00 1.75e-01 6.75e-01 6.98e-01 
1.74e+00 0.00e+00 5.00e-01 5.50e-14 1.06e-27 5.07e-01 0.00e+00 1.75e-01 6.76e-01 6.99e-01 
1.75e+00 0.00e+00 5.00e-01 -5.21e-14 -9.97e-28 5.08e-01 0.00e+00 1.75e-01 6.77e-01 7.00e-01 
1.75e+00 0.00e+00 5.00e-01 4.93e-14 9.38e-28 5.09e-01 0.00e+00 1.75e-01 6.78e-01 7.01e-01 
1.75e+00 4.44e-16 5.00e-01 -4.61e-14 -8.84e-28 5.09e-01 0.00e+00 1.75e-01 6.79e-01 7.02e-01 
1.76e+00 2.78e-16 5.00e-01 4.41e-14 8.32e-28 5.10e-01 0.00e+00 1.76e-01 6.80e-01 7.03e-01 
1.76e+00 0.00e+00 5.00e-01 -4.18e-14 -7.83e-28 5.11e-01 0.00e+00 1.76e-01 6.81e-01 7.04e-01 
1.76e+00 0.00e+00 5.00e-01 3.96e-14 7.37e-28 5.12e-01 0.00e+00 1.76e-01 6.82e-01 7.05e-01 
1.77e+00 1.11e-16 5.00e-01 -3.73e-14 -6.94e-28 5.12e-01 0.00e+00 1.76e-01 6.83e-01 7.06e-01 
1.77e+00 5.55e-16 5.00e-01 3.62e-14 6.53e-28 5.13e-01 0.00e+00 1.77e-01 6.84e-01 7.06e-01 
1.77e+00 5.55e-17 5.00e-01 -3.43e-14 -6.15e-28 5.14e-01 0.00e+00 1.77e-01 6.85e-01 7.07e-01 
1.78e+00 5.55e-17 5.00e-01 3.26e-14 5.79e-28 5.14e-01 0.00e+00 1.77e-01 6.86e-01 7.08e-01 
1.78e+00 0.00e+00 5.00e-01 -3.08e-14 -5.45e-28 5.15e-01 0.00e+00 1.77e-01 6.87e-01 7.09e-01 
1.79e+00 0.00e+00 5.00e-01 2.92e-14 5.12e-28 5.16e-01 0.00e+00 1.77e-01 6.88e-01 7.10e-01 
1.79e+00 5.00e-16 5.00e-01 -2.69e-14 -4.82e-28 5.17e-01 0.00e+00 1.78e-01 6.89e-01 7.11e-01 
1.79e+00 0.00e+00 5.00e-01 2.55e-14 4.54e-28 5.17e-01 0.00e+00 1.78e-01 6.90e-01 7.12e-01 
1.80e+00 0.00e+00 5.00e-01 -2.42e-14 -4.27e-28 5.18e-01 0.00e+00 1.78e-01 6.91e-01 7.12e-01 
1.80e+00 1.11e-16 5.00e-01 2.31e-14 4.02e-28 5.19e-01 0.00e+00 1.78e-01 6.91e-01 7.13e-01 
1.80e+00 2.22e-15 5.00e-01 -1.83e-14 -3.78e-28 5.19e-01 0.00e+00 1.79e-01 6.92e-01 7.14e-01 
1.81e+00 2.11e-15 5.00e-01 2.07e-14 3.56e-28 5.20e-01 0.00e+00 1.79e-01 6.93e-01 7.15e-01 
1.81e+00 0.00e+00 5.00e-01 -1.96e-14 -3.35e-28 5.21e-01 0.00e+00 1.79e-01 6.94e-01 7.16e-01 
1.81e+00 0.00e+00 5.00e-01 1.86e-14 3.15e-28 5.21e-01 0.00e+00 1.79e-01 6.95e-01 7.17e-01 
1.82e+00 1.11e-16 5.00e-01 -1.75e-14 -2.97e-28 5.22e-01 0.00e+00 1.79e-01 6.96e-01 7.18e-01 
1.82e+00 0.00e+00 5.00e-01 1.65e-14 2.79e-28 5.23e-01 0.00e+00 1.80e-01 6.97e-01 7.18e-01 
1.82e+00 0.00e+00 5.00e-01 -1.57e-14 -2.62e-28 5.23e-01 0.00e+00 1.80e-01 6.98e-01 7.19e-01 
1.83e+00 5.55e-17 5.00e-01 1.49e-14 2.47e-28 5.24e-01 0.00e+00 1.80e-01 6.99e-01 7.20e-01 
1.83e+00 6.11e-16 5.00e-01 -1.32e-14 -2.32e-28 5.25e-01 0.00e+00 1.80e-01 7.00e-01 7.21e-01 
1.83e+00 1.11e-16 5.00e-01 1.27e-14 2.18e-28 5.25e-01 0.00e+00 1.80e-01 7.01e-01 7.22e-01 
1.84e+00 0.00e+00 5.00e-01 -1.20e-14 -2.06e-28 5.26e-01 0.00e+00 1.81e-01 7.01e-01 7.23e-01 
1.84e+00 0.00e+00 5.00e-01 1.14e-14 1.93e-28 5.27e-01 0.00e+00 1.81e-01 7.02e-01 7.23e-01 
1.84e+00 0.00e+00 5.00e-01 -1.08e-14 -1.82e-28 5.27e-01 0.00e+00 1.81e-01 7.03e-01 7.24e-01 
1.85e+00 1.67e-16 5.00e-01 1.05e-14 1.71e-28 5.28e-01 0.00e+00 1.81e-01 7.04e-01 7.25e-01 
1.85e+00 0.00e+00 5.00e-01 -9.93e-15 -1.61e-28 5.29e-01 0.00e+00 1.81e-01 7.05e-01 7.26e-01 
1.85e+00 1.11e-16 5.00e-01 9.59e-15 1.51e-28 5.29e-01 0.00e+00 1.82e-01 7.06e-01 7.27e-01 
1.86e+00 0.00e+00 5.00e-01 -9.09e-15 -1.42e-28 5.30e-01 0.00e+00 1.82e-01 7.07e-01 7.28e-01 
1.86e+00 0.00e+00 5.00e-01 8.61e-15 1.34e-28 5.31e-01 0.00e+00 1.82e-01 7.08e-01 7.28e-01 
1.87e+00 0.00e+00 5.00e-01 -8.16e-15 -1.26e-28 5.31e-01 0.00e+00 1.82e-01 7.09e-01 7.29e-01 
1.87e+00 0.00e+00 5.00e-01 7.73e-15 1.18e-28 5.32e-01 0.00e+00 1.83e-01 7.09e-01 7.30e-01 
1.87e+00 0.00e+00 5.00e-01 -7.33e-15 -1.11e-28 5.33e-01 0.00e+00 1.83e-01 7.10e-01 7.31e-01 
1.88e+00 0.00e+00 5.00e-01 6.94e-15 1.04e-28 5.33e-01 0.00e+00 1.83e-01 7.11e-01 7.32e-01 
1.88e+00 0.00e+00 5.00e-01 -6.58e-15 -9.82e-29 5.34e-01 0.00e+00 1.83e-01 7.12e-01 7.32e-01 
1.88e+00 0.00e+00 5.00e-01 6.23e-15 9.23e-29 5.35e-01 0.00e+00 1.83e-01 7.13e-01 7.33e-01 
1.89e+00 0.00e+00 5.00e-01 -5.91e-15 -8.67e-29 5.35e-01 0.00e+00 1.84e-01 7.14e-01 7.34e-01 
1.89e+00 0.00e+00 5.00e-01 5.60e-15 8.15e-29 5.36e-01 0.00e+00 1.84e-01 7.15e-01 7.35e-01 
1.89e+00 0.00e+00 5.00e-01 -5.30e-15 -7.66e-29 5.37e-01 0.00e+00 1.84e-01 7.15e-01 7.36e-01 
1.90e+00 0.00e+00 5.00e-01 5.03e-15 7.19e-29 5.37e-01 0.00e+00 1.84e-01 7.16e-01 7.36e-01 
1.90e+00 0.00e+00 5.00e-01 -4.76e-15 -6.76e-29 5.38e-01 0.00e+00 1.84e-01 7.17e-01 7.37e-01 
1.90e+00 0.00e+00 5.00e-01 4.51e-15 6.35e-29 5.38e-01 0.00e+00 1.84e-01 7.18e-01 7.38e-01 
1.91e+00 4.16e-15 5.00e-01 2.58e-15 -5.96e-29 5.39e-01 0.00e+00 1.85e-01 7.19e-01 7.39e-01 
1.91e+00 5.22e-13 5.00e-01 8.59e-13 5.68e-29 5.40e-01 0.00e+00 1.85e-01 7.20e-01 7.40e-01 
1.91e+00 2.27e-12 5.00e-01 2.94e-12 4.59e-29 5.40e-01 0.00e+00 1.85e-01 7.20e-01 7.40e-01 
1.92e+00 1.88e-10 5.00e-01 3.09e-10 2.97e-28 5.41e-01 0.00e+00 1.85e-01 7.21e-01 7.41e-01 
1.92e+00 3.41e-09 5.00e-01 5.35e-09 3.55e-26 5.42e-01 0.00e+00 1.85e-01 7.22e-01 7.42e-01 
1.93e+00 4.06e-08 5.00e-01 6.21e-08 5.87e-25 5.42e-01 0.00e+00 1.86e-01 7.23e-01 7.43e-01 
1.93e+00 9.58e-08 5.00e-01 1.00e-07 6.66e-24 5.43e-01 0.00e+00 1.86e-01 7.24e-01 7.43e-01 
1.93e+00 1.27e-07 5.00e-01 1.17e-07 5.31e-24 5.43e-01 0.00e+00 1.86e-01 7.25e-01 7.44e-01 
1.94e+00 1.49e-06 5.00e-01 2.36e-06 8.53e-24 5.44e-01 0.00e+00 1.86e-01 7.25e-01 7.45e-01 
1.94e+00 2.73e-05 5.00e-01 4.33e-05 2.66e-22 5.45e-01 0.00e+00 1.86e-01 7.26e-01 7.46e-01 
1.94e+00 1.27e-04 5.00e-01 1.71e-04 4.77e-21 5.45e-01 0.00e+00 1.87e-01 7.27e-01 7.46e-01 
1.95e+00 5.44e-04 5.00e-01 7.47e-04 1.53e-20 5.46e-01 0.00e+00 1.87e-01 7.28e-01 7.47e-01 
1.95e+00 1.08e-03 5.00e-01 1.09e-03 7.22e-20 5.47e-01 0.00e+00 1.87e-01 7.29e-01 7.48e-01 
1.95e+00 1.87e-03 5.00e-01 2.09e-03 5.86e-20 5.47e-01 0.00e+00 1.87e-01 7.30e-01 7.49e-01 
1.96e+00 2.84e-03 5.00e-01 2.77e-03 1.87e-19 5.48e-01 0.00e+00 1.87e-01 7.30e-01 7.49e-01 
1.96e+00 4.13e-03 5.00e-01 4.30e-03 1.45e-19 5.48e-01 0.00e+00 1.88e-01 7.31e-01 7.50e-01 
1.96e+00 5.67e-03 5.00e-01 5.43e-03 3.62e-19 5.49e-01 0.00e+00 1.88e-01 7.32e-01 7.51e-01 
1.97e+00 7.54e-03 5.00e-01 7.52e-03 2.88e-19 5.49e-01 0.00e+00 1.88e-01 7.33e-01 7.52e-01 
1.97e+00 9.63e-03 5.00e-01 9.07e-03 6.00e-19 5.50e-01 0.00e+00 1.88e-01 7.33e-01 7.52e-01 
1.97e+00 1.21e-02 5.00e-01 1.17e-02 4.85e-19 5.51e-01 0.00e+00 1.88e-01 7.34e-01 7.53e-01 
1.98e+00 1.48e-02 5.00e-01 1.38e-02 9.03e-19 5.51e-01 0.00e+00 1.88e-01 7.35e-01 7.53e-01 
1.98e+00 1.78e-02 5.00e-01 1.70e-02 7.40e-19 5.52e-01 0.00e+00 1.88e-01 7.35e-01 7.54e-01 
1.98e+00 2.11e-02 5.00e-01 1.95e-02 1.27e-18 5.52e-01 0.00e+00 1.89e-01 7.36e-01 7.54e-01 
1.99e+00 2.48e-02 5.00e-01 2.34e-02 1.06e-18 5.52e-01 0.00e+00 1.89e-01 7.37e-01 7.55e-01 
1.99e+00 2.86e-02 5.00e-01 2.63e-02 1.71e-18 5.53e-01 0.00e+00 1.89e-01 7.37e-01 7.55e-01 
2.00e+00 3.29e-02 5.00e-01 3.08e-02 1.44e-18 5.53e-01 0.00e+00 1.89e-01 7.38e-01 7.55e-01 
2.00e+00 3.74e-02 5.00e-01 3.42e-02 2.21e-18 5.53e-01 0.00e+00 1.89e-01 7.38e-01 7.55e-01 
2.00e+00 4.23e-02 5.00e-01 3.93e-02 1.88e-18 5.54e-01 0.00e+00 1.89e-01 7.38e-01 7.54e-01 
2.01e+00 4.74e-02 5.00e-01 4.32e-02 2.78e-18 5.54e-01 0.00e+00 1.88e-01 7.38e-01 7.53e-01 
2.01e+00 5.28e-02 5.00e-01 4.87e-02 2.38e-18 5.53e-01 0.00e+00 1.88e-01 7.38e-01 7.52e-01 
2.01e+00 5.84e-02 5.00e-01 5.30e-02 3.40e-18 5.53e-01 0.00e+00 1.88e-01 7.38e-01 7.50e-01 
2.02e+00 6.44e-02 5.00e-01 5.91e-02 2.93e-18 5.53e-01 0.00e+00 1.87e-01 7.37e-01 7.48e-01 
2.02e+00 7.05e-02 5.00e-01 6.37e-02 4.08e-18 5.53e-01 0.00e+00 1.86e-01 7.37e-01 7.46e-01 
2.02e+00 7.69e-02 5.00e-01 7.01e-02 3.53e-18 5.52e-01 0.00e+00 1.86e-01 7.36e-01 7.43e-01 
2.03e+00 8.34e-02 5.00e-01 7.50e-02 4.80e-18 5.51e-01 0.00e+00 1.85e-01 7.35e-01 7.39e-01 
2.03e+00 9.02e-02 5.00e-01 8.18e-02 4.16e-18 5.50e-01 0.00e+00 1.84e-01 7.33e-01 7.35e-01 
2.03e+00 9.71e-02 5.00e-01 8.69e-02 5.55e-18 5.49e-01 0.00e+00 1.82e-01 7.32e-01 7.30e-01 
2.04e+00 1.04e-01 5.00e-01 9.38e-02 4.83e-18 5.47e-01 0.00e+00 1.81e-01 7.30e-01 7.24e-01 
2.04e+00 1.11e-01 4.99e-01 9.90e-02 6.32e-18 5.46e-01 0.00e+00 1.79e-01 7.28e-01 7.17e-01 
2.04e+00 1.19e-01 4.99e-01 1.06e-01 5.50e-18 5.44e-01 0.00e+00 1.77e-01 7.25e-01 7.09e-01 
2.05e+00 1.26e-01 4.98e-01 1.11e-01 7.10e-18 5.42e-01 0.00e+00 1.75e-01 7.22e-01 7.01e-01 
2.05e+00 1.33e-01 4.97e-01 1.18e-01 6.19e-18 5.39e-01 0.00e+00 1.73e-01 7.19e-01 6.92e-01 
2.05e+00 1.41e-01 4.89e-01 1.23e-01 7.87e-18 5.37e-01 0.00e+00 1.70e-01 7.15e-01 6.81e-01 
2.06e+00 1.48e-01 4.76e-01 1.30e-01 6.87e-18 5.33e-01 0.00e+00 1.67e-01 7.11e-01 6.70e-01 
2.06e+00 1.56e-01 4.48e-01 1.35e-01 8.63e-18 5.30e-01 0.00e+00 1.64e-01 7.07e-01 6.57e-01 
2.06e+00 1.64e-01 3.98e-01 1.42e-01 7.53e-18 5.26e-01 0.00e+00 1.60e-01 7.02e-01 6.41e-01 
2.07e+00 1.71e-01 3.77e-01 1.47e-01 9.36e-18 5.22e-01 0.00e+00 1.56e-01 6.97e-01 6.24e-01 
2.07e+00 1.79e-01 3.49e-01 1.53e-01 8.17e-18 5.18e-01 0.00e+00 1.51e-01 6.90e-01 6.05e-01 
2.08e+00 1.87e-01 3.18e-01 1.58e-01 1.01e-17 5.13e-01 0.00e+00 1.46e-01 6.84e-01 5.83e-01 
2.08e+00 1.95e-01 3.15e-01 1.64e-01 8.77e-18 5.08e-01 0.00e+00 1.40e-01 6.77e-01 5.61e-01 
2.08e+00 2.02e-01 3.14e-01 1.68e-01 1.07e-17 5.02e-01 0.00e+00 1.35e-01 6.70e-01 5.38e-01 
2.09e+00 2.10e-01 3.14e-01 1.74e-01 9.34e-18 4.96e-01 0.00e+00 1.29e-01 6.61e-01 5.16e-01 
2.09e+00 2.18e-01 3.08e-01 1.78e-01 1.13e-17 4.90e-01 0.00e+00 1.23e-01 6.53e-01 4.92e-01 
2.09e+00 2.26e-01 3.08e-01 1.83e-01 9.86e-18 4.83e-01 0.00e+00 1.17e-01 6.43e-01 4.69e-01 
2.10e+00 2.34e-01 3.07e-01 1.86e-01 1.19e-17 4.76e-01 0.00e+00 1.11e-01 6.34e-01 4.46e-01 
2.10e+00 2.42e-01 2.87e-01 1.91e-01 1.03e-17 4.68e-01 0.00e+00 1.05e-01 6.24e-01 4.21e-01 
2.10e+00 2.51e-01 2.81e-01 1.94e-01 1.24e-17 4.60e-01 0.00e+00 9.92e-02 6.14e-01 3.97e-01 
2.11e+00 2.59e-01 2.70e-01 1.99e-01 1.08e-17 4.51e-01 0.00e+00 9.29e-02 6.02e-01 3.72e-01 
2.11e+00 2.67e-01 2.57e-01 2.01e-01 1.28e-17 4.43e-01 0.00e+00 8.66e-02 5.91e-01 3.46e-01 
2.11e+00 2.76e-01 2.45e-01 2.05e-01 1.11e-17 4.34e-01 0.00e+00 8.02e-02 5.78e-01 3.21e-01 
2.12e+00 2.84e-01 2.38e-01 2.06e-01 1.32e-17 4.25e-01 0.00e+00 7.41e-02 5.67e-01 2.96e-01 
2.12e+00 2.93e-01 2.38e-01 2.10e-01 1.14e-17 4.15e-01 0.00e+00 6.83e-02 5.53e-01 2.73e-01 
2.12e+00 3.02e-01 2.38e-01 2.11e-01 1.35e-17 4.06e-01 0.00e+00 6.29e-02 5.41e-01 2.52e-01 
2.13e+00 3.11e-01 2.38e-01 2.14e-01 1.17e-17 3.95e-01 0.00e+00 5.79e-02 5.27e-01 2.31e-01 
2.13e+00 3.20e-01 2.38e-01 2.14e-01 1.37e-17 3.85e-01 0.00e+00 5.32e-02 5.14e-01 2.13e-01 
2.14e+00 3.29e-01 2.38e-01 2.16e-01 1.19e-17 3.74e-01 0.00e+00 4.89e-02 4.99e-01 1.96e-01 
2.14e+00 3.38e-01 2.38e-01 2.16e-01 1.39e-17 3.64e-01 0.00e+00 4.50e-02 4.86e-01 1.80e-01 
2.14e+00 3.47e-01 2.38e-01 2.18e-01 1.20e-17 3.53e-01 0.00e+00 4.13e-02 4.71e-01 1.65e-01 
2.15e+00 3.56e-01 2.38e-01 2.17e-01 1.39e-17 3.43e-01 0.00e+00 3.80e-02 4.58e-01 1.52e-01 
2.15e+00 3.65e-01 2.38e-01 2.18e-01 1.20e-17 3.32e-01 0.00e+00 3.49e-02 4.43e-01 1.40e-01 
2.15e+00 3.74e-01 2.38e-01 2.17e-01 1.39e-17 3.22e-01 0.00e+00 3.21e-02 4.30e-01 1.29e-01 
2.16e+00 3.83e-01 2.38e-01 2.17e-01 1.20e-17 3.11e-01 0.00e+00 2.96e-02 4.15e-01 1.18e-01 
2.16e+00 3.92e-01 2.38e-01 2.16e-01 1.39e-17 3.01e-01 0.00e+00 2.73e-02 4.02e-01 1.09e-01 
2.16e+00 4.01e-01 2.38e-01 2.15e-01 1.19e-17 2.90e-01 0.00e+00 2.52e-02 3.87e-01 1.01e-01 
2.17e+00 4.10e-01 2.38e-01 2.13e-01 1.37e-17 2.81e-01 0.00e+00 2.33e-02 3.74e-01 9.31e-02 
2.17e+00 4.18e-01 2.38e-01 2.12e-01 1.17e-17 2.70e-01 0.00e+00 2.15e-02 3.60e-01 8.62e-02 
2.17e+00 4.27e-01 2.38e-01 2.09e-01 1.35e-17 2.61e-01 0.00e+00 2.00e-02 3.48e-01 7.99e-02 
2.18e+00 4.35e-01 2.38e-01 2.08e-01 1.15e-17 2.51e-01 0.00e+00 1.86e-02 3.34e-01 7.42e-02 
2.18e+00 4.43e-01 2.38e-01 2.04e-01 1.32e-17 2.42e-01 0.00e+00 1.73e-02 3.23e-01 6.91e-02 
2.18e+00 4.51e-01 2.38e-01 2.02e-01 1.12e-17 2.32e-01 0.00e+00 1.61e-02 3.10e-01 6.44e-02 
2.19e+00 4.59e-01 2.38e-01 1.99e-01 1.28e-17 2.24e-01 0.00e+00 1.50e-02 2.99e-01 6.01e-02 
2.19e+00 4.67e-01 2.38e-01 1.96e-01 1.09e-17 2.15e-01 0.00e+00 1.41e-02 2.86e-01 5.63e-02 
2.19e+00 4.74e-01 2.38e-01 1.92e-01 1.24e-17 2.07e-01 0.00e+00 1.32e-02 2.76e-01 5.29e-02 
2.20e+00 4.80e-01 2.40e-01 1.89e-01 1.05e-17 1.99e-01 0.00e+00 1.25e-02 2.65e-01 4.98e-02 
2.20e+00 4.87e-01 2.43e-01 1.85e-01 1.20e-17 1.92e-01 0.00e+00 1.18e-02 2.55e-01 4.73e-02 
2.21e+00 4.93e-01 2.46e-01 1.82e-01 1.01e-17 1.84e-01 0.00e+00 1.12e-02 2.45e-01 4.50e-02 
2.21e+00 4.99e-01 2.49e-01 1.77e-01 1.15e-17 1.77e-01 0.00e+00 1.07e-02 2.36e-01 4.30e-02 
2.21e+00 5.04e-01 2.52e-01 1.74e-01 9.68e-18 1.70e-01 0.00e+00 1.03e-02 2.27e-01 4.11e-02 
2.22e+00 5.09e-01 2.54e-01 1.69e-01 1.10e-17 1.64e-01 0.00e+00 9.87e-03 2.19e-01 3.95e-02 
2.22e+00 5.13e-01 2.57e-01 1.66e-01 9.23e-18 1.57e-01 0.00e+00 9.49e-03 2.10e-01 3.80e-02 
2.22e+00 5.17e-01 2.59e-01 1.61e-01 1.05e-17 1.52e-01 0.00e+00 9.15e-03 2.03e-01 3.66e-02 
2.23e+00 5.21e-01 2.61e-01 1.58e-01 8.77e-18 1.46e-01 0.00e+00 8.84e-03 1.95e-01 3.54e-02 
2.23e+00 5.25e-01 2.62e-01 1.53e-01 9.97e-18 1.41e-01 0.00e+00 8.55e-03 1.88e-01 3.42e-02 
2.23e+00 5.27e-01 2.64e-01 1.49e-01 8.31e-18 1.36e-01 0.00e+00 8.29e-03 1.81e-01 3.32e-02 
2.24e+00 5.30e-01 2.65e-01 1.45e-01 9.45e-18 1.32e-01 0.00e+00 8.05e-03 1.75e-01 3.22e-02 
2.24e+00 5.32e-01 2.66e-01 1.41e-01 7.85e-18 1.27e-01 0.00e+00 7.83e-03 1.69e-01 3.13e-02 
2.24e+00 5.34e-01 2.67e-01 1.37e-01 8.93e-18 1.23e-01 0.00e+00 7.64e-03 1.64e-01 3.05e-02 
2.25e+00 5.35e-01 2.68e-01 1.33e-01 7.40e-18 1.19e-01 0.00e+00 7.45e-03 1.58e-01 2.98e-02 
2.25e+00 5.36e-01 2.68e-01 1.29e-01 8.43e-18 1.15e-01 0.00e+00 7.29e-03 1.54e-01 2.92e-02 
2.25e+00 5.37e-01 2.69e-01 1.25e-01 6.96e-18 1.11e-01 0.00e+00 7.14e-03 1.48e-01 2.86e-02 
2.26e+00 5.37e-01 2.69e-01 1.21e-01 7.94e-18 1.08e-01 0.00e+00 7.01e-03 1.44e-01 2.80e-02 
2.26e+00 5.37e-01 2.69e-01 1.18e-01 6.54e-18 1.05e-01 0.00e+00 6.89e-03 1.40e-01 2.75e-02 
2.26e+00 5.36e-01 2.69e-01 1.14e-01 7.47e-18 1.02e-01 0.00e+00 6.78e-03 1.36e-01 2.71e-02 
2.27e+00 5.35e-01 2.71e-01 1.11e-01 6.13e-18 9.90e-02 0.00e+00 6.71e-03 1.32e-01 2.68e-02 
2.27e+00 5.33e-01 2.82e-01 1.07e-01 7.02e-18 9.67e-02 0.00e+00 6.72e-03 1.29e-01 2.69e-02 
2.27e+00 5.31e-01 2.82e-01 1.04e-01 5.75e-18 9.40e-02 0.00e+00 6.70e-03 1.25e-01 2.68e-02 
2.28e+00 5.29e-01 4.58e-01 1.00e-01 6.59e-18 9.20e-02 0.00e+00 7.48e-03 1.23e-01 2.99e-02 
2.28e+00 5.27e-01 4.81e-01 9.74e-02 5.39e-18 8.97e-02 0.00e+00 8.07e-03 1.20e-01 3.23e-02 
2.29e+00 5.24e-01 4.96e-01 9.41e-02 6.20e-18 8.81e-02 0.00e+00 8.52e-03 1.17e-01 3.41e-02 
2.29e+00 5.20e-01 4.98e-01 9.15e-02 5.05e-18 8.61e-02 0.00e+00 8.85e-03 1.15e-01 3.54e-02 
2.29e+00 5.17e-01 4.99e-01 8.85e-02 5.83e-18 8.47e-02 0.00e+00 9.08e-03 1.13e-01 3.63e-02 
2.30e+00 5.13e-01 4.99e-01 8.60e-02 4.74e-18 8.29e-02 0.00e+00 9.26e-03 1.11e-01 3.70e-02 
2.30e+00 5.09e-01 4.99e-01 8.31e-02 5.49e-18 8.17e-02 0.00e+00 9.40e-03 1.09e-01 3.76e-02 
2.30e+00 5.04e-01 4.99e-01 8.08e-02 4.45e-18 8.02e-02 0.00e+00 9.52e-03 1.07e-01 3.81e-02 
2.31e+00 4.99e-01 4.99e-01 7.81e-02 5.16e-18 7.92e-02 0.00e+00 9.62e-03 1.06e-01 3.85e-02 
2.31e+00 4.94e-01 4.99e-01 7.60e-02 4.18e-18 7.78e-02 0.00e+00 9.73e-03 1.04e-01 3.89e-02 
2.31e+00 4.89e-01 4.99e-01 7.35e-02 4.86e-18 7.70e-02 0.00e+00 9.83e-03 1.03e-01 3.93e-02 
2.32e+00 4.83e-01 4.99e-01 7.15e-02 3.92e-18 7.58e-02 0.00e+00 9.94e-03 1.01e-01 3.98e-02 
2.32e+00 4.77e-01 4.99e-01 6.92e-02 4.58e-18 7.51e-02 0.00e+00 1.01e-02 1.00e-01 4.02e-02 
2.32e+00 4.72e-01 4.99e-01 6.73e-02 3.69e-18 7.41e-02 0.00e+00 1.02e-02 9.88e-02 4.07e-02 
2.33e+00 4.65e-01 4.99e-01 6.52e-02 4.32e-18 7.35e-02 0.00e+00 1.03e-02 9.80e-02 4.13e-02 
2.33e+00 4.59e-01 4.99e-01 6.34e-02 3.47e-18 7.27e-02 0.00e+00 1.05e-02 9.69e-02 4.18e-02 
2.33e+00 4.53e-01 4.99e-01 6.15e-02 4.07e-18 7.22e-02 0.00e+00 1.06e-02 9.63e-02 4.25e-02 
2.34e+00 4.46e-01 4.99e-01 5.99e-02 3.27e-18 7.15e-02 0.00e+00 1.08e-02 9.53e-02 4.31e-02 
2.34e+00 4.40e-01 4.99e-01 5.80e-02 3.85e-18 7.11e-02 0.00e+00 1.10e-02 9.48e-02 4.38e-02 
2.35e+00 4.33e-01 4.99e-01 5.66e-02 3.09e-18 7.05e-02 0.00e+00 1.11e-02 9.40e-02 4.46e-02 
2.35e+00 4.26e-01 4.99e-01 5.49e-02 3.64e-18 7.02e-02 0.00e+00 1.13e-02 9.36e-02 4.54e-02 
2.35e+00 4.20e-01 4.99e-01 5.35e-02 2.92e-18 6.97e-02 0.00e+00 1.16e-02 9.30e-02 4.62e-02 
2.36e+00 4.13e-01 4.99e-01 5.20e-02 3.44e-18 6.95e-02 0.00e+00 1.18e-02 9.27e-02 4.71e-02 
2.36e+00 4.06e-01 4.99e-01 5.08e-02 2.77e-18 6.92e-02 0.00e+00 1.20e-02 9.22e-02 4.80e-02 
2.36e+00 3.99e-01 4.99e-01 4.93e-02 3.27e-18 6.90e-02 0.00e+00 1.23e-02 9.20e-02 4.90e-02 
2.37e+00 3.92e-01 4.99e-01 4.82e-02 2.63e-18 6.87e-02 0.00e+00 1.25e-02 9.17e-02 5.00e-02 
2.37e+00 3.85e-01 4.99e-01 4.69e-02 3.10e-18 6.87e-02 0.00e+00 1.28e-02 9.16e-02 5.11e-02 
2.37e+00 3.79e-01 4.99e-01 4.59e-02 2.50e-18 6.85e-02 0.00e+00 1.30e-02 9.13e-02 5.22e-02 
2.38e+00 3.72e-01 4.99e-01 4.47e-02 2.95e-18 6.85e-02 0.00e+00 1.33e-02 9.13e-02 5.33e-02 
2.38e+00 3.65e-01 4.99e-01 4.38e-02 2.38e-18 6.84e-02 0.00e+00 1.36e-02 9.12e-02 5.45e-02 
2.38e+00 3.59e-01 4.99e-01 4.27e-02 2.82e-18 6.84e-02 0.00e+00 1.39e-02 9.13e-02 5.57e-02 
2.39e+00 3.52e-01 4.99e-01 4.18e-02 2.28e-18 6.84e-02 0.00e+00 1.42e-02 9.12e-02 5.69e-02 
2.39e+00 3.46e-01 4.99e-01 4.08e-02 2.69e-18 6.85e-02 0.00e+00 1.46e-02 9.14e-02 5.82e-02 
2.39e+00 3.39e-01 4.99e-01 4.01e-02 2.19e-18 6.86e-02 0.00e+00 1.49e-02 9.14e-02 5.95e-02 
2.40e+00 3.33e-01 4.99e-01 3.92e-02 2.58e-18 6.87e-02 0.00e+00 1.52e-02 9.17e-02 6.09e-02 
2.40e+00 3.27e-01 4.99e-01 3.85e-02 2.10e-18 6.88e-02 0.00e+00 1.56e-02 9.18e-02 6.22e-02 
2.40e+00 3.21e-01 4.99e-01 3.77e-02 2.48e-18 6.91e-02 0.00e+00 1.59e-02 9.21e-02 6.36e-02 
2.41e+00 3.16e-01 4.99e-01 3.71e-02 2.03e-18 6.92e-02 0.00e+00 1.63e-02 9.23e-02 6.50e-02 
2.41e+00 3.10e-01 4.99e-01 3.64e-02 2.38e-18 6.95e-02 0.00e+00 1.66e-02 9.26e-02 6.65e-02 
2.42e+00 3.05e-01 4.99e-01 3.58e-02 1.96e-18 6.97e-02 0.00e+00 1.70e-02 9.29e-02 6.79e-02 
2.42e+00 3.00e-01 4.99e-01 3.52e-02 2.30e-18 7.00e-02 0.00e+00 1.73e-02 9.33e-02 6.94e-02 
2.42e+00 2.94e-01 4.99e-01 3.47e-02 1.91e-18 7.03e-02 0.00e+00 1.77e-02 9.37e-02 7.09e-02 
2.43e+00 2.90e-01 4.99e-01 3.42e-02 2.22e-18 7.06e-02 0.00e+00 1.81e-02 9.41e-02 7.24e-02 
2.43e+00 2.85e-01 4.99e-01 3.38e-02 1.86e-18 7.09e-02 0.00e+00 1.85e-02 9.45e-02 7.39e-02 
2.43e+00 2.81e-01 4.99e-01 3.33e-02 2.16e-18 7.13e-02 0.00e+00 1.88e-02 9.50e-02 7.54e-02 
2.44e+00 2.76e-01 4.99e-01 3.29e-02 1.82e-18 7.16e-02 0.00e+00 1.92e-02 9.55e-02 7.69e-02 
2.44e+00 2.72e-01 4.99e-01 3.25e-02 2.10e-18 7.20e-02 0.00e+00 1.96e-02 9.60e-02 7.84e-02 
2.44e+00 2.68e-01 4.99e-01 3.22e-02 1.78e-18 7.24e-02 0.00e+00 2.00e-02 9.65e-02 7.99e-02 
2.45e+00 2.65e-01 4.99e-01 3.19e-02 2.05e-18 7.28e-02 0.00e+00 2.03e-02 9.71e-02 8.14e-02 
2.45e+00 2.61e-01 4.99e-01 3.17e-02 1.76e-18 7.32e-02 0.00e+00 2.07e-02 9.77e-02 8.28e-02 
2.45e+00 2.58e-01 4.99e-01 3.14e-02 2.01e-18 7.37e-02 0.00e+00 2.11e-02 9.83e-02 8.43e-02 
2.46e+00 2.55e-01 4.99e-01 3.12e-02 1.74e-18 7.41e-02 0.00e+00 2.14e-02 9.88e-02 8.57e-02 
2.46e+00 2.52e-01 4.99e-01 3.10e-02 1.98e-18 7.46e-02 0.00e+00 2.18e-02 9.95e-02 8.71e-02 
2.46e+00 2.50e-01 4.99e-01 3.09e-02 1.72e-18 7.50e-02 0.00e+00 2.21e-02 1.00e-01 8.85e-02 
2.47e+00 2.47e-01 4.99e-01 3.07e-02 1.95e-18 7.55e-02 0.00e+00 2.25e-02 1.01e-01 8.99e-02 
2.47e+00 2.45e-01 4.99e-01 3.06e-02 1.71e-18 7.60e-02 0.00e+00 2.28e-02 1.01e-01 9.12e-02 
2.47e+00 2.43e-01 4.99e-01 3.05e-02 1.93e-18 7.65e-02 0.00e+00 2.31e-02 1.02e-01 9.25e-02 
2.48e+00 2.41e-01 4.99e-01 3.05e-02 1.71e-18 7.69e-02 0.00e+00 2.35e-02 1.03e-01 9.38e-02 
2.48e+00 2.40e-01 4.99e-01 3.05e-02 1.92e-18 7.74e-02 0.00e+00 2.38e-02 1.03e-01 9.50e-02 
2.48e+00 2.38e-01 4.99e-01 3.05e-02 1.72e-18 7.79e-02 0.00e+00 2.41e-02 1.04e-01 9.62e-02 
2.49e+00 2.37e-01 4.99e-01 3.05e-02 1.91e-18 7.84e-02 0.00e+00 2.43e-02 1.05e-01 9.74e-02 
2.49e+00 2.36e-01 4.99e-01 3.06e-02 1.73e-18 7.89e-02 0.00e+00 2.46e-02 1.05e-01 9.85e-02 
2.50e+00 2.35e-01 5.00e-01 3.06e-02 1.91e-18 7.94e-02 0.00e+00 2.49e-02 1.06e-01 9.95e-02 
2.50e+00 2.34e-01 5.00e-01 3.07e-02 1.74e-18 7.98e-02 0.00e+00 2.51e-02 1.06e-01 1.00e-01 
2.50e+00 2.34e-01 5.00e-01 3.08e-02 1.92e-18 8.03e-02 0.00e+00 2.54e-02 1.07e-01 1.01e-01 
2.51e+00 2.33e-01 5.00e-01 3.10e-02 1.76e-18 8.08e-02 0.00e+00 2.56e-02 1.08e-01 1.02e-01 
2.51e+00 2.33e-01 5.00e-01 3.11e-02 1.93e-18 8.12e-02 0.00e+00 2.58e-02 1.08e-01 1.03e-01 
2.51e+00 2.33e-01 5.00e-01 3.13e-02 1.79e-18 8.17e-02 0.00e+00 2.60e-02 1.09e-01 1.04e-01 
2.52e+00 2.33e-01 5.00e-01 3.15e-02 1.94e-18 8.21e-02 0.00e+00 2.62e-02 1.09e-01 1.05e-01 
2.52e+00 2.33e-01 5.00e-01 3.17e-02 1.82e-18 8.25e-02 0.00e+00 2.63e-02 1.10e-01 1.05e-01 
2.52e+00 2.34e-01 5.00e-01 3.19e-02 1.96e-18 8.30e-02 0.00e+00 2.65e-02 1.11e-01 1.06e-01 
2.53e+00 2.34e-01 5.00e-01 3.22e-02 1.85e-18 8.34e-02 0.00e+00 2.66e-02 1.11e-01 1.06e-01 
2.53e+00 2.35e-01 5.00e-01 3.24e-02 1.99e-18 8.38e-02 0.00e+00 2.67e-02 1.12e-01 1.07e-01 
2.53e+00 2.36e-01 5.00e-01 3.27e-02 1.88e-18 8.41e-02 0.00e+00 2.68e-02 1.12e-01 1.07e-01 
2.54e+00 2.36e-01 5.00e-01 3.30e-02 2.01e-18 8.45e-02 0.00e+00 2.69e-02 1.13e-01 1.08e-01 
2.54e+00 2.37e-01 5.00e-01 3.33e-02 1.92e-18 8.49e-02 0.00e+00 2.70e-02 1.13e-01 1.08e-01 
2.54e+00 2.38e-01 5.00e-01 3.35e-02 2.04e-18 8.52e-02 0.00e+00 2.70e-02 1.14e-01 1.08e-01 
2.55e+00 2.39e-01 5.00e-01 3.38e-02 1.96e-18 8.55e-02 0.00e+00 2.71e-02 1.14e-01 1.08e-01 
2.55e+00 2.41e-01 5.00e-01 3.41e-02 2.07e-18 8.58e-02 0.00e+00 2.71e-02 1.14e-01 1.08e-01 
2.56e+00 2.42e-01 5.00e-01 3.45e-02 2.00e-18 8.61e-02 0.00e+00 2.71e-02 1.15e-01 1.09e-01 
2.56e+00 2.43e-01 5.00e-01 3.48e-02 2.11e-18 8.64e-02 0.00e+00 2.71e-02 1.15e-01 1.09e-01 
2.56e+00 2.44e-01 5.00e-01 3.51e-02 2.04e-18 8.66e-02 0.00e+00 2.71e-02 1.16e-01 1.08e-01 
2.57e+00 2.46e-01 5.00e-01 3.54e-02 2.14e-18 8.69e-02 0.00e+00 2.71e-02 1.16e-01 1.08e-01 
2.57e+00 2.47e-01 5.00e-01 3.57e-02 2.08e-18 8.71e-02 0.00e+00 2.71e-02 1.16e-01 1.08e-01 
2.57e+00 2.48e-01 5.00e-01 3.60e-02 2.17e-18 8.73e-02 0.00e+00 2.70e-02 1.16e-01 1.08e-01 
2.58e+00 2.50e-01 5.00e-01 3.63e-02 2.12e-18 8.75e-02 0.00e+00 2.70e-02 1.17e-01 1.08e-01 
2.58e+00 2.51e-01 5.00e-01 3.66e-02 2.21e-18 8.76e-02 0.00e+00 2.69e-02 1.17e-01 1.08e-01 
2.58e+00 2.53e-01 5.00e-01 3.69e-02 2.16e-18 8.78e-02 0.00e+00 2.68e-02 1.17e-01 1.07e-01 
2.59e+00 2.54e-01 5.00e-01 3.72e-02 2.24e-18 8.79e-02 0.00e+00 2.67e-02 1.17e-01 1.07e-01 
2.59e+00 2.55e-01 5.00e-01 3.75e-02 2.19e-18 8.81e-02 0.00e+00 2.67e-02 1.17e-01 1.07e-01 
2.59e+00 2.57e-01 5.00e-01 3.77e-02 2.27e-18 8.82e-02 0.00e+00 2.66e-02 1.18e-01 1.06e-01 
2.60e+00 2.58e-01 5.00e-01 3.80e-02 2.23e-18 8.83e-02 0.00e+00 2.65e-02 1.18e-01 1.06e-01 
2.60e+00 2.59e-01 5.00e-01 3.82e-02 2.30e-18 8.84e-02 0.00e+00 2.64e-02 1.18e-01 1.05e-01 
2.60e+00 2.61e-01 5.00e-01 3.85e-02 2.26e-18 8.84e-02 0.00e+00 2.63e-02 1.18e-01 1.05e-01 
2.61e+00 2.62e-01 5.00e-01 3.87e-02 2.32e-18 8.85e-02 0.00e+00 2.62e-02 1.18e-01 1.05e-01 
2.61e+00 2.63e-01 5.00e-01 3.89e-02 2.29e-18 8.85e-02 0.00e+00 2.61e-02 1.18e-01 1.04e-01 
2.61e+00 2.64e-01 5.00e-01 3.91e-02 2.35e-18 8.86e-02 0.00e+00 2.59e-02 1.18e-01 1.04e-01 
2.62e+00 2.65e-01 5.00e-01 3.93e-02 2.31e-18 8.86e-02 0.00e+00 2.58e-02 1.18e-01 1.03e-01 
2.62e+00 2.66e-01 5.00e-01 3.95e-02 2.37e-18 8.86e-02 0.00e+00 2.57e-02 1.18e-01 1.03e-01 
2.62e+00 2.67e-01 5.00e-01 3.96e-02 2.34e-18 8.86e-02 0.00e+00 2.56e-02 1.18e-01 1.02e-01 
2.63e+00 2.68e-01 5.00e-01 3.98e-02 2.39e-18 8.86e-02 0.00e+00 2.55e-02 1.18e-01 1.02e-01 
2.63e+00 2.69e-01 5.00e-01 3.99e-02 2.35e-18 8.87e-02 0.00e+00 2.54e-02 1.18e-01 1.02e-01 
2.64e+00 2.70e-01 5.00e-01 4.00e-02 2.40e-18 8.87e-02 0.00e+00 2.53e-02 1.18e-01 1.01e-01 
2.64e+00 2.70e-01 5.00e-01 4.01e-02 2.37e-18 8.86e-02 0.00e+00 2.52e-02 1.18e-01 1.01e-01 
2.64e+00 2.71e-01 5.00e-01 4.02e-02 2.41e-18 8.86e-02 0.00e+00 2.51e-02 1.18e-01 1.00e-01 
2.65e+00 2.71e-01 5.00e-01 4.03e-02 2.38e-18 8.86e-02 0.00e+00 2.50e-02 1.18e-01 1.00e-01 
2.65e+00 2.72e-01 5.00e-01 4.03e-02 2.42e-18 8.86e-02 0.00e+00 2.50e-02 1.18e-01 9.98e-02 
2.65e+00 2.72e-01 5.00e-01 4.03e-02 2.39e-18 8.86e-02 0.00e+00 2.49e-02 1.18e-01 9.95e-02 
2.66e+00 2.72e-01 5.00e-01 4.04e-02 2.42e-18 8.86e-02 0.00e+00 2.48e-02 1.18e-01 9.93e-02 
2.66e+00 2.72e-01 5.00e-01 4.04e-02 2.39e-18 8.86e-02 0.00e+00 2.48e-02 1.18e-01 9.90e-02 
2.66e+00 2.72e-01 5.00e-01 4.04e-02 2.42e-18 8.86e-02 0.00e+00 2.47e-02 1.18e-01 9.88e-02 
2.67e+00 2.72e-01 5.00e-01 4.04e-02 2.39e-18 8.86e-02 0.00e+00 2.47e-02 1.18e-01 9.86e-02 
2.67e+00 2.72e-01 5.00e-01 4.03e-02 2.42e-18 8.86e-02 0.00e+00 2.46e-02 1.18e-01 9.85e-02 
2.67e+00 2.72e-01 5.00e-01 4.03e-02 2.39e-18 8.86e-02 0.00e+00 2.46e-02 1.18e-01 9.84e-02 
2.68e+00 2.71e-01 5.00e-01 4.02e-02 2.41e-18 8.87e-02 0.00e+00 2.46e-02 1.18e-01 9.83e-02 
2.68e+00 2.71e-01 5.00e-01 4.02e-02 2.38e-18 8.87e-02 0.00e+00 2.46e-02 1.18e-01 9.83e-02 
2.68e+00 2.70e-01 5.00e-01 4.01e-02 2.40e-18 8.87e-02 0.00e+00 2.46e-02 1.18e-01 9.83e-02 
2.69e+00 2.70e-01 5.00e-01 4.00e-02 2.37e-18 8.88e-02 0.00e+00 2.46e-02 1.18e-01 9.83e-02 
2.69e+00 2.69e-01 5.00e-01 3.99e-02 2.39e-18 8.88e-02 0.00e+00 2.46e-02 1.18e-01 9.84e-02 
2.69e+00 2.68e-01 5.00e-01 3.98e-02 2.36e-18 8.89e-02 0.00e+00 2.46e-02 1.19e-01 9.85e-02 
2.70e+00 2.67e-01 5.00e-01 3.96e-02 2.37e-18 8.90e-02 0.00e+00 2.47e-02 1.19e-01 9.86e-02 
2.70e+00 2.66e-01 5.00e-01 3.95e-02 2.35e-18 8.91e-02 0.00e+00 2.47e-02 1.19e-01 9.88e-02 
2.71e+00 2.65e-01 5.00e-01 3.93e-02 2.36e-18 8.92e-02 0.00e+00 2.48e-02 1.19e-01 9.90e-02 
2.71e+00 2.64e-01 5.00e-01 3.92e-02 2.33e-18 8.93e-02 0.00e+00 2.48e-02 1.19e-01 9.93e-02 
2.71e+00 2.63e-01 5.00e-01 3.90e-02 2.34e-18 8.94e-02 0.00e+00 2.49e-02 1.19e-01 9.96e-02 
2.72e+00 2.61e-01 5.00e-01 3.89e-02 2.31e-18 8.96e-02 0.00e+00 2.50e-02 1.19e-01 9.99e-02 
2.72e+00 2.60e-01 5.00e-01 3.87e-02 2.32e-18 8.97e-02 0.00e+00 2.51e-02 1.20e-01 1.00e-01 
2.72e+00 2.58e-01 5.00e-01 3.85e-02 2.29e-18 8.99e-02 0.00e+00 2.52e-02 1.20e-01 1.01e-01 
2.73e+00 2.57e-01 5.00e-01 3.83e-02 2.29e-18 9.00e-02 0.00e+00 2.53e-02 1.20e-01 1.01e-01 
2.73e+00 2.55e-01 5.00e-01 3.81e-02 2.27e-18 9.02e-02 0.00e+00 2.54e-02 1.20e-01 1.02e-01 
2.73e+00 2.54e-01 5.00e-01 3.79e-02 2.27e-18 9.05e-02 0.00e+00 2.56e-02 1.21e-01 1.02e-01 
2.74e+00 2.52e-01 5.00e-01 3.77e-02 2.25e-18 9.07e-02 0.00e+00 2.57e-02 1.21e-01 1.03e-01 
2.74e+00 2.50e-01 5.00e-01 3.75e-02 2.25e-18 9.09e-02 0.00e+00 2.58e-02 1.21e-01 1.03e-01 
2.74e+00 2.48e-01 5.00e-01 3.73e-02 2.22e-18 9.12e-02 0.00e+00 2.60e-02 1.22e-01 1.04e-01 
2.75e+00 2.46e-01 5.00e-01 3.71e-02 2.22e-18 9.14e-02 0.00e+00 2.62e-02 1.22e-01 1.05e-01 
2.75e+00 2.44e-01 5.00e-01 3.68e-02 2.20e-18 9.17e-02 0.00e+00 2.64e-02 1.22e-01 1.05e-01 
2.75e+00 2.42e-01 5.00e-01 3.66e-02 2.19e-18 9.20e-02 0.00e+00 2.66e-02 1.23e-01 1.06e-01 
2.76e+00 2.40e-01 5.00e-01 3.64e-02 2.17e-18 9.23e-02 0.00e+00 2.68e-02 1.23e-01 1.07e-01 
2.76e+00 2.38e-01 5.00e-01 3.62e-02 2.17e-18 9.27e-02 0.00e+00 2.70e-02 1.24e-01 1.08e-01 
2.77e+00 2.36e-01 5.00e-01 3.60e-02 2.15e-18 9.30e-02 0.00e+00 2.72e-02 1.24e-01 1.09e-01 
2.77e+00 2.34e-01 5.00e-01 3.57e-02 2.14e-18 9.34e-02 0.00e+00 2.74e-02 1.24e-01 1.10e-01 
2.77e+00 2.32e-01 5.00e-01 3.55e-02 2.12e-18 9.37e-02 0.00e+00 2.76e-02 1.25e-01 1.11e-01 
2.78e+00 2.30e-01 5.00e-01 3.53e-02 2.11e-18 9.41e-02 0.00e+00 2.79e-02 1.25e-01 1.12e-01 
2.78e+00 2.27e-01 5.00e-01 3.51e-02 2.09e-18 9.45e-02 0.00e+00 2.81e-02 1.26e-01 1.13e-01 
2.78e+00 2.25e-01 5.00e-01 3.49e-02 2.09e-18 9.49e-02 0.00e+00 2.84e-02 1.27e-01 1.14e-01 
2.79e+00 2.23e-01 5.00e-01 3.47e-02 2.07e-18 9.54e-02 0.00e+00 2.87e-02 1.27e-01 1.15e-01 
2.79e+00 2.21e-01 5.00e-01 3.45e-02 2.06e-18 9.58e-02 0.00e+00 2.89e-02 1.28e-01 1.16e-01 
2.79e+00 2.19e-01 5.00e-01 3.43e-02 2.05e-18 9.63e-02 0.00e+00 2.92e-02 1.28e-01 1.17e-01 
2.80e+00 2.17e-01 5.00e-01 3.41e-02 2.04e-18 9.67e-02 0.00e+00 2.95e-02 1.29e-01 1.18e-01 
2.80e+00 2.15e-01 5.00e-01 3.39e-02 2.02e-18 9.72e-02 0.00e+00 2.98e-02 1.30e-01 1.19e-01 
2.80e+00 2.13e-01 5.00e-01 3.38e-02 2.02e-18 9.77e-02 0.00e+00 3.01e-02 1.30e-01 1.20e-01 
2.81e+00 2.11e-01 5.00e-01 3.36e-02 2.00e-18 9.82e-02 0.00e+00 3.03e-02 1.31e-01 1.21e-01 
2.81e+00 2.09e-01 5.00e-01 3.34e-02 2.00e-18 9.87e-02 0.00e+00 3.06e-02 1.32e-01 1.23e-01 
2.81e+00 2.07e-01 5.00e-01 3.33e-02 1.99e-18 9.92e-02 0.00e+00 3.09e-02 1.32e-01 1.24e-01 
2.82e+00 2.05e-01 5.00e-01 3.32e-02 1.98e-18 9.97e-02 0.00e+00 3.12e-02 1.33e-01 1.25e-01 
2.82e+00 2.04e-01 5.00e-01 3.31e-02 1.97e-18 1.00e-01 0.00e+00 3.15e-02 1.34e-01 1.26e-01 
2.82e+00 2.02e-01 5.00e-01 3.30e-02 1.97e-18 1.01e-01 0.00e+00 3.18e-02 1.34e-01 1.27e-01 
2.83e+00 2.00e-01 5.00e-01 3.29e-02 1.96e-18 1.01e-01 0.00e+00 3.21e-02 1.35e-01 1.29e-01 
2.83e+00 1.99e-01 5.00e-01 3.28e-02 1.96e-18 1.02e-01 0.00e+00 3.24e-02 1.36e-01 1.30e-01 
2.83e+00 1.98e-01 5.00e-01 3.27e-02 1.95e-18 1.02e-01 0.00e+00 3.27e-02 1.37e-01 1.31e-01 
2.84e+00 1.96e-01 5.00e-01 3.27e-02 1.95e-18 1.03e-01 0.00e+00 3.30e-02 1.37e-01 1.32e-01 
2.84e+00 1.95e-01 5.00e-01 3.27e-02 1.95e-18 1.04e-01 0.00e+00 3.33e-02 1.38e-01 1.33e-01 
2.85e+00 1.94e-01 5.00e-01 3.27e-02 1.95e-18 1.04e-01 0.00e+00 3.36e-02 1.39e-01 1.34e-01 
2.85e+00 1.93e-01 5.00e-01 3.27e-02 1.95e-18 1.05e-01 0.00e+00 3.39e-02 1.40e-01 1.36e-01 
2.85e+00 1.92e-01 5.00e-01 3.27e-02 1.95e-18 1.05e-01 0.00e+00 3.42e-02 1.40e-01 1.37e-01 
2.86e+00 1.92e-01 5.00e-01 3.28e-02 1.95e-18 1.06e-01 0.00e+00 3.44e-02 1.41e-01 1.38e-01 
2.86e+00 1.91e-01 5.00e-01 3.28e-02 1.96e-18 1.06e-01 0.00e+00 3.47e-02 1.42e-01 1.39e-01 
2.86e+00 1.90e-01 5.00e-01 3.29e-02 1.96e-18 1.07e-01 0.00e+00 3.50e-02 1.43e-01 1.40e-01 
2.87e+00 1.90e-01 5.00e-01 3.30e-02 1.97e-18 1.08e-01 0.00e+00 3.52e-02 1.43e-01 1.41e-01 
2.87e+00 1.90e-01 5.00e-01 3.32e-02 1.97e-18 1.08e-01 0.00e+00 3.54e-02 1.44e-01 1.42e-01 
2.87e+00 1.89e-01 5.00e-01 3.33e-02 1.98e-18 1.09e-01 0.00e+00 3.57e-02 1.45e-01 1.43e-01 
2.88e+00 1.89e-01 5.00e-01 3.35e-02 1.99e-18 1.09e-01 0.00e+00 3.59e-02 1.46e-01 1.43e-01 
2.88e+00 1.89e-01 5.00e-01 3.36e-02 2.00e-18 1.10e-01 0.00e+00 3.61e-02 1.46e-01 1.44e-01 
2.88e+00 1.90e-01 5.00e-01 3.38e-02 2.01e-18 1.10e-01 0.00e+00 3.63e-02 1.47e-01 1.45e-01 
2.89e+00 1.90e-01 5.00e-01 3.41e-02 2.02e-18 1.11e-01 0.00e+00 3.64e-02 1.48e-01 1.46e-01 
2.89e+00 1.90e-01 5.00e-01 3.43e-02 2.04e-18 1.11e-01 0.00e+00 3.66e-02 1.48e-01 1.46e-01 
2.89e+00 1.91e-01 5.00e-01 3.46e-02 2.05e-18 1.12e-01 0.00e+00 3.68e-02 1.49e-01 1.47e-01 
2.90e+00 1.91e-01 5.00e-01 3.48e-02 2.07e-18 1.12e-01 0.00e+00 3.69e-02 1.50e-01 1.48e-01 
2.90e+00 1.92e-01 5.00e-01 3.51e-02 2.08e-18 1.13e-01 0.00e+00 3.70e-02 1.50e-01 1.48e-01 
2.91e+00 1.93e-01 5.00e-01 3.54e-02 2.10e-18 1.13e-01 0.00e+00 3.71e-02 1.51e-01 1.49e-01 
2.91e+00 1.94e-01 5.00e-01 3.57e-02 2.12e-18 1.14e-01 0.00e+00 3.72e-02 1.51e-01 1.49e-01 
2.91e+00 1.94e-01 5.00e-01 3.60e-02 2.14e-18 1.14e-01 0.00e+00 3.73e-02 1.52e-01 1.49e-01 
2.92e+00 1.95e-01 5.00e-01 3.64e-02 2.16e-18 1.14e-01 0.00e+00 3.74e-02 1.53e-01 1.50e-01 
2.92e+00 1.96e-01 5.00e-01 3.67e-02 2.17e-18 1.15e-01 0.00e+00 3.74e-02 1.53e-01 1.50e-01 
2.92e+00 1.98e-01 5.00e-01 3.70e-02 2.20e-18 1.15e-01 0.00e+00 3.75e-02 1.54e-01 1.50e-01 
2.93e+00 1.99e-01 5.00e-01 3.74e-02 2.22e-18 1.16e-01 0.00e+00 3.75e-02 1.54e-01 1.50e-01 
2.93e+00 2.00e-01 5.00e-01 3.77e-02 2.24e-18 1.16e-01 0.00e+00 3.75e-02 1.54e-01 1.50e-01 
2.93e+00 2.01e-01 5.00e-01 3.81e-02 2.26e-18 1.16e-01 0.00e+00 3.75e-02 1.55e-01 1.50e-01 
2.94e+00 2.02e-01 5.00e-01 3.84e-02 2.28e-18 1.17e-01 0.00e+00 3.75e-02 1.55e-01 1.50e-01 
2.94e+00 2.03e-01 5.00e-01 3.88e-02 2.30e-18 1.17e-01 0.00e+00 3.75e-02 1.56e-01 1.50e-01 
2.94e+00 2.05e-01 5.00e-01 3.91e-02 2.32e-18 1.17e-01 0.00e+00 3.74e-02 1.56e-01 1.50e-01 
2.95e+00 2.06e-01 5.00e-01 3.94e-02 2.34e-18 1.17e-01 0.00e+00 3.74e-02 1.56e-01 1.50e-01 
2.95e+00 2.07e-01 5.00e-01 3.97e-02 2.36e-18 1.18e-01 0.00e+00 3.73e-02 1.57e-01 1.49e-01 
2.95e+00 2.08e-01 5.00e-01 4.01e-02 2.38e-18 1.18e-01 0.00e+00 3.73e-02 1.57e-01 1.49e-01 
2.96e+00 2.09e-01 5.00e-01 4.04e-02 2.40e-18 1.18e-01 0.00e+00 3.72e-02 1.57e-01 1.49e-01 
2.96e+00 2.10e-01 5.00e-01 4.06e-02 2.41e-18 1.18e-01 0.00e+00 3.71e-02 1.58e-01 1.48e-01 
2.96e+00 2.11e-01 5.00e-01 4.09e-02 2.43e-18 1.18e-01 0.00e+00 3.70e-02 1.58e-01 1.48e-01 
2.97e+00 2.12e-01 5.00e-01 4.11e-02 2.44e-18 1.19e-01 0.00e+00 3.70e-02 1.58e-01 1.48e-01 
2.97e+00 2.13e-01 5.00e-01 4.14e-02 2.46e-18 1.19e-01 0.00e+00 3.69e-02 1.58e-01 1.47e-01 
2.98e+00 2.14e-01 5.00e-01 4.16e-02 2.47e-18 1.19e-01 0.00e+00 3.68e-02 1.59e-01 1.47e-01 
2.98e+00 2.14e-01 5.00e-01 4.18e-02 2.48e-18 1.19e-01 0.00e+00 3.67e-02 1.59e-01 1.47e-01 
2.98e+00 2.15e-01 5.00e-01 4.19e-02 2.49e-18 1.19e-01 0.00e+00 3.66e-02 1.59e-01 1.47e-01 
2.99e+00 2.15e-01 5.00e-01 4.20e-02 2.50e-18 1.19e-01 0.00e+00 3.66e-02 1.59e-01 1.46e-01 
2.99e+00 2.16e-01 5.00e-01 4.21e-02 2.51e-18 1.20e-01 0.00e+00 3.65e-02 1.60e-01 1.46e-01 
2.99e+00 2.16e-01 5.00e-01 4.22e-02 2.51e-18 1.20e-01 0.00e+00 3.64e-02 1.60e-01 1.46e-01 
3.00e+00 2.16e-01 5.00e-01 4.23e-02 2.52e-18 1.20e-01 0.00e+00 3.64e-02 1.60e-01 1.45e-01 
3.00e+00 2.16e-01 5.00e-01 4.23e-02 2.52e-18 1.20e-01 0.00e+00 3.63e-02 1.60e-01 1.45e-01 
3.00e+00 2.15e-01 5.00e-01 4.23e-02 2.52e-18 1.20e-01 0.00e+00 3.63e-02 1.60e-01 1.45e-01 
3.01e+00 2.15e-01 5.00e-01 4.22e-02 2.52e-18 1.20e-01 0.00e+00 3.63e-02 1.61e-01 1.45e-01 
3.01e+00 2.14e-01 5.00e-01 4.21e-02 2.51e-18 1.21e-01 0.00e+00 3.63e-02 1.61e-01 1.45e-01 
3.01e+00 2.13e-01 5.00e-01 4.20e-02 2.51e-18 1.21e-01 0.00e+00 3.63e-02 1.61e-01 1.45e-01 
3.02e+00 2.12e-01 5.00e-01 4.19e-02 2.50e-18 1.21e-01 0.00e+00 3.63e-02 1.61e-01 1.45e-01 
3.02e+00 2.11e-01 5.00e-01 4.17e-02 2.49e-18 1.21e-01 0.00e+00 3.64e-02 1.62e-01 1.45e-01 
3.02e+00 2.10e-01 5.00e-01 4.15e-02 2.48e-18 1.22e-01 0.00e+00 3.64e-02 1.62e-01 1.46e-01 
3.03e+00 2.09e-01 5.00e-01 4.13e-02 2.47e-18 1.22e-01 0.00e+00 3.65e-02 1.63e-01 1.46e-01 
3.03e+00 2.07e-01 5.00e-01 4.10e-02 2.45e-18 1.22e-01 0.00e+00 3.66e-02 1.63e-01 1.47e-01 
3.03e+00 2.05e-01 5.00e-01 4.07e-02 2.44e-18 1.22e-01 0.00e+00 3.68e-02 1.63e-01 1.47e-01 
3.04e+00 2.03e-01 5.00e-01 4.04e-02 2.42e-18 1.23e-01 0.00e+00 3.69e-02 1.64e-01 1.48e-01 
3.04e+00 2.01e-01 5.00e-01 4.01e-02 2.40e-18 1.23e-01 0.00e+00 3.71e-02 1.64e-01 1.48e-01 
3.04e+00 1.99e-01 5.00e-01 3.97e-02 2.38e-18 1.24e-01 0.00e+00 3.73e-02 1.65e-01 1.49e-01 
3.05e+00 1.97e-01 5.00e-01 3.93e-02 2.36e-18 1.24e-01 0.00e+00 3.75e-02 1.65e-01 1.50e-01 
3.05e+00 1.94e-01 5.00e-01 3.89e-02 2.33e-18 1.24e-01 0.00e+00 3.77e-02 1.66e-01 1.51e-01 
3.06e+00 1.92e-01 5.00e-01 3.85e-02 2.31e-18 1.25e-01 0.00e+00 3.80e-02 1.66e-01 1.52e-01 
3.06e+00 1.89e-01 5.00e-01 3.80e-02 2.28e-18 1.25e-01 0.00e+00 3.82e-02 1.67e-01 1.53e-01 
3.06e+00 1.86e-01 5.00e-01 3.75e-02 2.25e-18 1.26e-01 0.00e+00 3.85e-02 1.68e-01 1.54e-01 
3.07e+00 1.83e-01 5.00e-01 3.70e-02 2.22e-18 1.26e-01 0.00e+00 3.89e-02 1.68e-01 1.55e-01 
3.07e+00 1.80e-01 5.00e-01 3.65e-02 2.19e-18 1.27e-01 0.00e+00 3.92e-02 1.69e-01 1.57e-01 
3.07e+00 1.77e-01 5.00e-01 3.60e-02 2.16e-18 1.27e-01 0.00e+00 3.96e-02 1.70e-01 1.58e-01 
3.08e+00 1.74e-01 5.00e-01 3.55e-02 2.13e-18 1.28e-01 0.00e+00 4.00e-02 1.71e-01 1.60e-01 
3.08e+00 1.71e-01 5.00e-01 3.49e-02 2.10e-18 1.29e-01 0.00e+00 4.04e-02 1.71e-01 1.62e-01 
3.08e+00 1.67e-01 5.00e-01 3.44e-02 2.07e-18 1.29e-01 0.00e+00 4.08e-02 1.72e-01 1.63e-01 
3.09e+00 1.64e-01 5.00e-01 3.38e-02 2.03e-18 1.30e-01 0.00e+00 4.13e-02 1.73e-01 1.65e-01 
3.09e+00 1.61e-01 5.00e-01 3.33e-02 2.00e-18 1.31e-01 0.00e+00 4.17e-02 1.74e-01 1.67e-01 
3.09e+00 1.57e-01 5.00e-01 3.27e-02 1.97e-18 1.31e-01 0.00e+00 4.22e-02 1.75e-01 1.69e-01 
3.10e+00 1.54e-01 5.00e-01 3.22e-02 1.93e-18 1.32e-01 0.00e+00 4.27e-02 1.76e-01 1.71e-01 
3.10e+00 1.50e-01 5.00e-01 3.16e-02 1.90e-18 1.33e-01 0.00e+00 4.32e-02 1.77e-01 1.73e-01 
3.10e+00 1.47e-01 5.00e-01 3.11e-02 1.87e-18 1.34e-01 0.00e+00 4.38e-02 1.78e-01 1.75e-01 
3.11e+00 1.44e-01 5.00e-01 3.05e-02 1.84e-18 1.34e-01 0.00e+00 4.43e-02 1.79e-01 1.77e-01 
3.11e+00 1.41e-01 5.00e-01 3.00e-02 1.80e-18 1.35e-01 0.00e+00 4.49e-02 1.80e-01 1.80e-01 
3.12e+00 1.37e-01 5.00e-01 2.95e-02 1.77e-18 1.36e-01 0.00e+00 4.54e-02 1.82e-01 1.82e-01 
3.12e+00 1.34e-01 5.00e-01 2.90e-02 1.74e-18 1.37e-01 0.00e+00 4.60e-02 1.83e-01 1.84e-01 
3.12e+00 1.31e-01 5.00e-01 2.85e-02 1.71e-18 1.38e-01 0.00e+00 4.66e-02 1.84e-01 1.86e-01 
3.13e+00 1.28e-01 5.00e-01 2.81e-02 1.69e-18 1.39e-01 0.00e+00 4.72e-02 1.85e-01 1.89e-01 
3.13e+00 1.26e-01 5.00e-01 2.76e-02 1.66e-18 1.40e-01 0.00e+00 4.78e-02 1.86e-01 1.91e-01 
3.13e+00 1.23e-01 5.00e-01 2.72e-02 1.63e-18 1.41e-01 0.00e+00 4.84e-02 1.88e-01 1.94e-01 
3.14e+00 1.20e-01 5.00e-01 2.68e-02 1.61e-18 1.42e-01 0.00e+00 4.90e-02 1.89e-01 1.96e-01 
3.14e+00 1.18e-01 5.00e-01 2.65e-02 1.59e-18 1.43e-01 0.00e+00 4.96e-02 1.90e-01 1.98e-01 
3.14e+00 1.16e-01 5.00e-01 2.61e-02 1.57e-18 1.44e-01 0.00e+00 5.02e-02 1.92e-01 2.01e-01 
3.15e+00 1.13e-01 5.00e-01 2.58e-02 1.55e-18 1.45e-01 0.00e+00 5.08e-02 1.93e-01 2.03e-01 
3.15e+00 1.11e-01 5.00e-01 2.56e-02 1.53e-18 1.46e-01 0.00e+00 5.14e-02 1.94e-01 2.06e-01 
3.15e+00 1.10e-01 5.00e-01 2.53e-02 1.52e-18 1.47e-01 0.00e+00 5.20e-02 1.96e-01 2.08e-01 
3.16e+00 1.08e-01 5.00e-01 2.51e-02 1.50e-18 1.48e-01 0.00e+00 5.26e-02 1.97e-01 2.10e-01 
3.16e+00 1.07e-01 5.00e-01 2.50e-02 1.49e-18 1.49e-01 0.00e+00 5.32e-02 1.99e-01 2.13e-01 
3.16e+00 1.05e-01 5.00e-01 2.49e-02 1.49e-18 1.50e-01 0.00e+00 5.38e-02 2.00e-01 2.15e-01 
3.17e+00 1.04e-01 5.00e-01 2.48e-02 1.48e-18 1.51e-01 0.00e+00 5.43e-02 2.01e-01 2.17e-01 
3.17e+00 1.03e-01 5.00e-01 2.48e-02 1.48e-18 1.52e-01 0.00e+00 5.49e-02 2.03e-01 2.20e-01 
3.17e+00 1.03e-01 5.00e-01 2.48e-02 1.48e-18 1.53e-01 0.00e+00 5.55e-02 2.04e-01 2.22e-01 
3.18e+00 1.02e-01 5.00e-01 2.49e-02 1.48e-18 1.54e-01 0.00e+00 5.60e-02 2.06e-01 2.24e-01 
3.18e+00 1.02e-01 5.00e-01 2.50e-02 1.48e-18 1.55e-01 0.00e+00 5.65e-02 2.07e-01 2.26e-01 
3.19e+00 1.01e-01 5.00e-01 2.51e-02 1.49e-18 1.56e-01 0.00e+00 5.70e-02 2.09e-01 2.28e-01 
3.19e+00 1.01e-01 5.00e-01 2.53e-02 1.50e-18 1.57e-01 0.00e+00 5.75e-02 2.10e-01 2.30e-01 
3.19e+00 1.02e-01 5.00e-01 2.55e-02 1.51e-18 1.59e-01 0.00e+00 5.80e-02 2.11e-01 2.32e-01 
3.20e+00 1.02e-01 5.00e-01 2.58e-02 1.53e-18 1.60e-01 0.00e+00 5.84e-02 2.13e-01 2.34e-01 
3.20e+00 1.03e-01 5.00e-01 2.62e-02 1.55e-18 1.61e-01 0.00e+00 5.89e-02 2.14e-01 2.35e-01 
3.20e+00 1.03e-01 5.00e-01 2.65e-02 1.57e-18 1.62e-01 0.00e+00 5.93e-02 2.16e-01 2.37e-01 
3.21e+00 1.04e-01 5.00e-01 2.69e-02 1.59e-18 1.63e-01 0.00e+00 5.97e-02 2.17e-01 2.39e-01 
3.21e+00 1.05e-01 5.00e-01 2.74e-02 1.62e-18 1.64e-01 0.00e+00 6.00e-02 2.18e-01 2.40e-01 
3.21e+00 1.06e-01 5.00e-01 2.79e-02 1.65e-18 1.65e-01 0.00e+00 6.04e-02 2.20e-01 2.42e-01 
3.22e+00 1.08e-01 5.00e-01 2.84e-02 1.68e-18 1.66e-01 0.00e+00 6.07e-02 2.21e-01 2.43e-01 
3.22e+00 1.09e-01 5.00e-01 2.90e-02 1.71e-18 1.67e-01 0.00e+00 6.10e-02 2.22e-01 2.44e-01 
3.22e+00 1.11e-01 5.00e-01 2.96e-02 1.74e-18 1.68e-01 0.00e+00 6.13e-02 2.23e-01 2.45e-01 
3.23e+00 1.12e-01 5.00e-01 3.02e-02 1.78e-18 1.69e-01 0.00e+00 6.15e-02 2.25e-01 2.46e-01 
3.23e+00 1.14e-01 5.00e-01 3.09e-02 1.82e-18 1.69e-01 0.00e+00 6.17e-02 2.26e-01 2.47e-01 
3.23e+00 1.16e-01 5.00e-01 3.15e-02 1.86e-18 1.70e-01 0.00e+00 6.19e-02 2.27e-01 2.48e-01 
3.24e+00 1.18e-01 5.00e-01 3.22e-02 1.90e-18 1.71e-01 0.00e+00 6.21e-02 2.28e-01 2.48e-01 
3.24e+00 1.20e-01 5.00e-01 3.30e-02 1.94e-18 1.72e-01 0.00e+00 6.23e-02 2.29e-01 2.49e-01 
3.24e+00 1.22e-01 5.00e-01 3.37e-02 1.98e-18 1.73e-01 0.00e+00 6.24e-02 2.30e-01 2.50e-01 
3.25e+00 1.24e-01 5.00e-01 3.44e-02 2.03e-18 1.74e-01 0.00e+00 6.25e-02 2.31e-01 2.50e-01 
3.25e+00 1.26e-01 5.00e-01 3.51e-02 2.07e-18 1.74e-01 0.00e+00 6.25e-02 2.32e-01 2.50e-01 
3.25e+00 1.28e-01 5.00e-01 3.59e-02 2.11e-18 1.75e-01 0.00e+00 6.26e-02 2.33e-01 2.50e-01 
3.26e+00 1.30e-01 5.00e-01 3.66e-02 2.16e-18 1.76e-01 0.00e+00 6.26e-02 2.34e-01 2.50e-01 
3.26e+00 1.32e-01 5.00e-01 3.73e-02 2.20e-18 1.76e-01 0.00e+00 6.26e-02 2.35e-01 2.50e-01 
3.27e+00 1.34e-01 5.00e-01 3.80e-02 2.24e-18 1.77e-01 0.00e+00 6.26e-02 2.36e-01 2.50e-01 
3.27e+00 1.35e-01 5.00e-01 3.86e-02 2.28e-18 1.78e-01 0.00e+00 6.25e-02 2.37e-01 2.50e-01 
3.27e+00 1.37e-01 5.00e-01 3.93e-02 2.32e-18 1.78e-01 0.00e+00 6.25e-02 2.38e-01 2.50e-01 
3.28e+00 1.39e-01 5.00e-01 3.99e-02 2.36e-18 1.79e-01 0.00e+00 6.24e-02 2.39e-01 2.50e-01 
3.28e+00 1.41e-01 5.00e-01 4.05e-02 2.40e-18 1.79e-01 0.00e+00 6.23e-02 2.39e-01 2.49e-01 
3.28e+00 1.42e-01 5.00e-01 4.10e-02 2.43e-18 1.80e-01 0.00e+00 6.22e-02 2.40e-01 2.49e-01 
3.29e+00 1.43e-01 5.00e-01 4.15e-02 2.46e-18 1.81e-01 0.00e+00 6.21e-02 2.41e-01 2.49e-01 
3.29e+00 1.45e-01 5.00e-01 4.20e-02 2.49e-18 1.81e-01 0.00e+00 6.20e-02 2.41e-01 2.48e-01 
3.29e+00 1.46e-01 5.00e-01 4.24e-02 2.51e-18 1.82e-01 0.00e+00 6.19e-02 2.42e-01 2.48e-01 
3.30e+00 1.47e-01 5.00e-01 4.28e-02 2.54e-18 1.82e-01 0.00e+00 6.18e-02 2.43e-01 2.47e-01 
3.30e+00 1.47e-01 5.00e-01 4.31e-02 2.56e-18 1.83e-01 0.00e+00 6.17e-02 2.43e-01 2.47e-01 
3.30e+00 1.48e-01 5.00e-01 4.33e-02 2.57e-18 1.83e-01 0.00e+00 6.16e-02 2.44e-01 2.46e-01 
3.31e+00 1.48e-01 5.00e-01 4.35e-02 2.59e-18 1.83e-01 0.00e+00 6.15e-02 2.45e-01 2.46e-01 
3.31e+00 1.48e-01 5.00e-01 4.36e-02 2.60e-18 1.84e-01 0.00e+00 6.15e-02 2.45e-01 2.46e-01 
3.31e+00 1.48e-01 5.00e-01 4.37e-02 2.60e-18 1.84e-01 0.00e+00 6.14e-02 2.46e-01 2.46e-01 
3.32e+00 1.48e-01 5.00e-01 4.37e-02 2.60e-18 1.85e-01 0.00e+00 6.14e-02 2.46e-01 2.45e-01 
3.32e+00 1.47e-01 5.00e-01 4.36e-02 2.60e-18 1.85e-01 0.00e+00 6.13e-02 2.47e-01 2.45e-01 
3.33e+00 1.47e-01 5.00e-01 4.35e-02 2.60e-18 1.86e-01 0.00e+00 6.13e-02 2.48e-01 2.45e-01 
3.33e+00 1.46e-01 5.00e-01 4.33e-02 2.59e-18 1.86e-01 0.00e+00 6.14e-02 2.48e-01 2.45e-01 
3.33e+00 1.45e-01 5.00e-01 4.30e-02 2.57e-18 1.87e-01 0.00e+00 6.14e-02 2.49e-01 2.46e-01 
3.34e+00 1.43e-01 5.00e-01 4.27e-02 2.56e-18 1.87e-01 0.00e+00 6.15e-02 2.50e-01 2.46e-01 
3.34e+00 1.42e-01 5.00e-01 4.23e-02 2.54e-18 1.88e-01 0.00e+00 6.16e-02 2.51e-01 2.46e-01 
3.34e+00 1.40e-01 5.00e-01 4.19e-02 2.51e-18 1.88e-01 0.00e+00 6.17e-02 2.51e-01 2.47e-01 
3.35e+00 1.38e-01 5.00e-01 4.14e-02 2.48e-18 1.89e-01 0.00e+00 6.19e-02 2.52e-01 2.48e-01 
3.35e+00 1.36e-01 5.00e-01 4.09e-02 2.45e-18 1.90e-01 0.00e+00 6.21e-02 2.53e-01 2.48e-01 
3.35e+00 1.34e-01 5.00e-01 4.03e-02 2.42e-18 1.90e-01 0.00e+00 6.23e-02 2.54e-01 2.49e-01 
3.36e+00 1.32e-01 5.00e-01 3.96e-02 2.38e-18 1.91e-01 0.00e+00 6.26e-02 2.55e-01 2.50e-01 
3.36e+00 1.29e-01 5.00e-01 3.89e-02 2.34e-18 1.92e-01 0.00e+00 6.29e-02 2.55e-01 2.52e-01 
3.36e+00 1.26e-01 5.00e-01 3.82e-02 2.30e-18 1.92e-01 0.00e+00 6.32e-02 2.56e-01 2.53e-01 
3.37e+00 1.23e-01 5.00e-01 3.74e-02 2.25e-18 1.93e-01 0.00e+00 6.36e-02 2.57e-01 2.54e-01 
3.37e+00 1.20e-01 5.00e-01 3.66e-02 2.21e-18 1.94e-01 0.00e+00 6.40e-02 2.58e-01 2.56e-01 
3.37e+00 1.17e-01 5.00e-01 3.57e-02 2.16e-18 1.94e-01 0.00e+00 6.44e-02 2.59e-01 2.58e-01 
3.38e+00 1.14e-01 5.00e-01 3.49e-02 2.10e-18 1.95e-01 0.00e+00 6.49e-02 2.60e-01 2.59e-01 
3.38e+00 1.11e-01 5.00e-01 3.39e-02 2.05e-18 1.96e-01 0.00e+00 6.53e-02 2.61e-01 2.61e-01 
3.38e+00 1.07e-01 5.00e-01 3.30e-02 2.00e-18 1.97e-01 0.00e+00 6.59e-02 2.63e-01 2.63e-01 
3.39e+00 1.04e-01 5.00e-01 3.20e-02 1.94e-18 1.98e-01 0.00e+00 6.64e-02 2.64e-01 2.66e-01 
3.39e+00 1.00e-01 5.00e-01 3.10e-02 1.88e-18 1.99e-01 0.00e+00 6.70e-02 2.65e-01 2.68e-01 
3.40e+00 9.68e-02 5.00e-01 3.00e-02 1.82e-18 2.00e-01 0.00e+00 6.76e-02 2.66e-01 2.70e-01 
3.40e+00 9.32e-02 5.00e-01 2.90e-02 1.76e-18 2.01e-01 0.00e+00 6.82e-02 2.68e-01 2.73e-01 
3.40e+00 8.96e-02 5.00e-01 2.80e-02 1.70e-18 2.02e-01 0.00e+00 6.88e-02 2.69e-01 2.75e-01 
3.41e+00 8.60e-02 5.00e-01 2.70e-02 1.64e-18 2.03e-01 0.00e+00 6.95e-02 2.70e-01 2.78e-01 
3.41e+00 8.24e-02 5.00e-01 2.59e-02 1.58e-18 2.04e-01 0.00e+00 7.01e-02 2.72e-01 2.81e-01 
3.41e+00 7.87e-02 5.00e-01 2.49e-02 1.51e-18 2.05e-01 0.00e+00 7.08e-02 2.73e-01 2.83e-01 
3.42e+00 7.51e-02 5.00e-01 2.38e-02 1.45e-18 2.06e-01 0.00e+00 7.15e-02 2.74e-01 2.86e-01 
3.42e+00 7.16e-02 5.00e-01 2.28e-02 1.39e-18 2.07e-01 0.00e+00 7.22e-02 2.76e-01 2.89e-01 
3.42e+00 6.80e-02 5.00e-01 2.17e-02 1.33e-18 2.08e-01 0.00e+00 7.29e-02 2.77e-01 2.92e-01 
3.43e+00 6.45e-02 5.00e-01 2.07e-02 1.26e-18 2.09e-01 0.00e+00 7.37e-02 2.79e-01 2.95e-01 
3.43e+00 6.11e-02 5.00e-01 1.97e-02 1.20e-18 2.10e-01 0.00e+00 7.44e-02 2.80e-01 2.98e-01 
3.43e+00 5.77e-02 5.00e-01 1.87e-02 1.14e-18 2.12e-01 0.00e+00 7.51e-02 2.82e-01 3.01e-01 
3.44e+00 5.44e-02 5.00e-01 1.77e-02 1.08e-18 2.13e-01 0.00e+00 7.59e-02 2.84e-01 3.04e-01 
3.44e+00 5.11e-02 5.00e-01 1.67e-02 1.02e-18 2.14e-01 0.00e+00 7.66e-02 2.85e-01 3.07e-01 
3.44e+00 4.79e-02 5.00e-01 1.57e-02 9.65e-19 2.15e-01 0.00e+00 7.74e-02 2.87e-01 3.09e-01 
3.45e+00 4.48e-02 5.00e-01 1.47e-02 9.07e-19 2.16e-01 0.00e+00 7.81e-02 2.89e-01 3.12e-01 
3.45e+00 4.18e-02 5.00e-01 1.38e-02 8.52e-19 2.18e-01 0.00e+00 7.89e-02 2.90e-01 3.15e-01 
3.45e+00 3.89e-02 5.00e-01 1.29e-02 7.96e-19 2.19e-01 0.00e+00 7.96e-02 2.92e-01 3.18e-01 
3.46e+00 3.60e-02 5.00e-01 1.20e-02 7.42e-19 2.20e-01 0.00e+00 8.03e-02 2.94e-01 3.21e-01 
3.46e+00 3.33e-02 5.00e-01 1.11e-02 6.89e-19 2.22e-01 0.00e+00 8.10e-02 2.95e-01 3.24e-01 
3.46e+00 3.06e-02 5.00e-01 1.03e-02 6.39e-19 2.23e-01 0.00e+00 8.18e-02 2.97e-01 3.27e-01 
3.47e+00 2.81e-02 5.00e-01 9.47e-03 5.88e-19 2.24e-01 0.00e+00 8.25e-02 2.99e-01 3.30e-01 
3.47e+00 2.56e-02 5.00e-01 8.67e-03 5.41e-19 2.26e-01 0.00e+00 8.32e-02 3.01e-01 3.33e-01 
3.48e+00 2.33e-02 5.00e-01 7.91e-03 4.94e-19 2.27e-01 0.00e+00 8.39e-02 3.03e-01 3.35e-01 
3.48e+00 2.10e-02 5.00e-01 7.17e-03 4.50e-19 2.28e-01 0.00e+00 8.46e-02 3.04e-01 3.38e-01 
3.48e+00 1.89e-02 5.00e-01 6.46e-03 4.06e-19 2.30e-01 0.00e+00 8.52e-02 3.06e-01 3.41e-01 
3.49e+00 1.69e-02 5.00e-01 5.78e-03 3.65e-19 2.31e-01 0.00e+00 8.59e-02 3.08e-01 3.44e-01 
3.49e+00 1.50e-02 5.00e-01 5.14e-03 3.25e-19 2.32e-01 0.00e+00 8.66e-02 3.10e-01 3.46e-01 
3.49e+00 1.32e-02 5.00e-01 4.53e-03 2.88e-19 2.34e-01 0.00e+00 8.72e-02 3.12e-01 3.49e-01 
3.50e+00 1.15e-02 5.00e-01 3.95e-03 2.52e-19 2.35e-01 0.00e+00 8.78e-02 3.14e-01 3.51e-01 
3.50e+00 9.91e-03 5.00e-01 3.41e-03 2.19e-19 2.37e-01 0.00e+00 8.85e-02 3.16e-01 3.54e-01 
3.50e+00 8.44e-03 5.00e-01 2.90e-03 1.88e-19 2.38e-01 0.00e+00 8.91e-02 3.17e-01 3.56e-01 
3.51e+00 7.10e-03 5.00e-01 2.44e-03 1.58e-19 2.39e-01 0.00e+00 8.97e-02 3.19e-01 3.59e-01 
3.51e+00 5.88e-03 5.00e-01 2.01e-03 1.32e-19 2.41e-01 0.00e+00 9.03e-02 3.21e-01 3.61e-01 
3.51e+00 4.79e-03 5.00e-01 1.63e-03 1.08e-19 2.42e-01 0.00e+00 9.09e-02 3.23e-01 3.63e-01 
3.52e+00 3.82e-03 5.00e-01 1.29e-03 8.74e-20 2.44e-01 0.00e+00 9.14e-02 3.25e-01 3.66e-01 
3.52e+00 2.97e-03 5.00e-01 9.92e-04 6.73e-20 2.45e-01 0.00e+00 9.20e-02 3.27e-01 3.68e-01 
3.52e+00 2.22e-03 5.00e-01 7.32e-04 5.14e-20 2.47e-01 0.00e+00 9.26e-02 3.29e-01 3.70e-01 
3.53e+00 1.61e-03 5.00e-01 5.27e-04 3.63e-20 2.48e-01 0.00e+00 9.31e-02 3.31e-01 3.72e-01 
3.53e+00 1.09e-03 5.00e-01 3.32e-04 2.68e-20 2.49e-01 0.00e+00 9.37e-02 3.33e-01 3.75e-01 
3.54e+00 6.99e-04 5.00e-01 2.20e-04 1.32e-20 2.51e-01 0.00e+00 9.42e-02 3.34e-01 3.77e-01 
3.54e+00 4.42e-04 5.00e-01 1.31e-04 1.30e-20 2.52e-01 0.00e+00 9.47e-02 3.36e-01 3.79e-01 
3.54e+00 1.62e-04 5.00e-01 6.41e-07 2.91e-21 2.54e-01 0.00e+00 9.53e-02 3.38e-01 3.81e-01 
3.55e+00 2.49e-05 5.00e-01 1.88e-05 -2.68e-21 2.55e-01 0.00e+00 9.58e-02 3.40e-01 3.83e-01 
3.55e+00 4.19e-06 5.00e-01 -1.45e-05 4.72e-21 2.57e-01 0.00e+00 9.63e-02 3.42e-01 3.85e-01 
3.55e+00 4.19e-07 5.00e-01 1.41e-05 -6.16e-21 2.58e-01 0.00e+00 9.68e-02 3.44e-01 3.87e-01 
3.56e+00 8.77e-08 5.00e-01 -1.33e-05 7.47e-21 2.59e-01 0.00e+00 9.73e-02 3.46e-01 3.89e-01 
3.56e+00 6.92e-08 5.00e-01 1.26e-05 -8.62e-21 2.61e-01 0.00e+00 9.78e-02 3.48e-01 3.91e-01 
3.56e+00 8.93e-08 5.00e-01 -1.19e-05 9.64e-21 2.62e-01 0.00e+00 9.83e-02 3.50e-01 3.93e-01 
3.57e+00 1.28e-07 5.00e-01 1.14e-05 -1.05e-20 2.64e-01 0.00e+00 9.88e-02 3.52e-01 3.95e-01 
3.57e+00 8.81e-08 5.00e-01 -1.07e-05 1.13e-20 2.65e-01 0.00e+00 9.93e-02 3.54e-01 3.97e-01 
3.57e+00 3.26e-08 5.00e-01 1.02e-05 -1.19e-20 2.67e-01 0.00e+00 9.98e-02 3.55e-01 3.99e-01 
3.58e+00 9.84e-09 5.00e-01 -9.64e-06 1.25e-20 2.68e-01 0.00e+00 1.00e-01 3.57e-01 4.01e-01 
3.58e+00 8.09e-09 5.00e-01 9.14e-06 -1.30e-20 2.69e-01 0.00e+00 1.01e-01 3.59e-01 4.03e-01 
3.58e+00 2.45e-09 5.00e-01 -8.66e-06 1.33e-20 2.71e-01 0.00e+00 1.01e-01 3.61e-01 4.05e-01 
3.59e+00 5.31e-10 5.00e-01 8.21e-06 -1.36e-20 2.72e-01 0.00e+00 1.02e-01 3.63e-01 4.07e-01 
3.59e+00 1.74e-11 5.00e-01 -7.78e-06 1.39e-20 2.74e-01 0.00e+00 1.02e-01 3.65e-01 4.08e-01 
3.59e+00 3.08e-13 5.00e-01 7.37e-06 -1.41e-20 2.75e-01 0.00e+00 1.03e-01 3.67e-01 4.10e-01 
3.60e+00 1.50e-15 5.00e-01 -6.98e-06 1.42e-20 2.76e-01 0.00e+00 1.03e-01 3.69e-01 4.12e-01 
3.60e+00 0.00e+00 5.00e-01 6.62e-06 -1.42e-20 2.78e-01 0.00e+00 1.03e-01 3.70e-01 4.14e-01 
3.60e+00 0.00e+00 5.00e-01 -6.27e-06 1.43e-20 2.79e-01 0.00e+00 1.04e-01 3.72e-01 4.16e-01 
3.61e+00 0.00e+00 5.00e-01 5.94e-06 -1.42e-20 2.81e-01 0.00e+00 1.04e-01 3.74e-01 4.18e-01 
3.61e+00 0.00e+00 5.00e-01 -5.63e-06 1.42e-20 2.82e-01 0.00e+00 1.05e-01 3.76e-01 4.19e-01 
3.62e+00 0.00e+00 5.00e-01 5.33e-06 -1.41e-20 2.83e-01 0.00e+00 1.05e-01 3.78e-01 4.21e-01 
3.62e+00 0.00e+00 5.00e-01 -5.05e-06 1.40e-20 2.85e-01 0.00e+00 1.06e-01 3.80e-01 4.23e-01 
3.62e+00 0.00e+00 5.00e-01 4.79e-06 -1.38e-20 2.86e-01 0.00e+00 1.06e-01 3.82e-01 4.25e-01 
3.63e+00 0.00e+00 5.00e-01 -4.54e-06 1.37e-20 2.88e-01 0.00e+00 1.07e-01 3.83e-01 4.26e-01 
3.63e+00 0.00e+00 5.00e-01 4.30e-06 -1.35e-20 2.89e-01 0.00e+00 1.07e-01 3.85e-01 4.28e-01 
3.63e+00 0.00e+00 5.00e-01 -4.08e-06 1.33e-20 2.90e-01 0.00e+00 1.07e-01 3.87e-01 4.30e-01 
3.64e+00 0.00e+00 5.00e-01 3.86e-06 -1.30e-20 2.92e-01 0.00e+00 1.08e-01 3.89e-01 4.32e-01 
3.64e+00 0.00e+00 5.00e-01 -3.66e-06 1.28e-20 2.93e-01 0.00e+00 1.08e-01 3.91e-01 4.33e-01 
3.64e+00 0.00e+00 5.00e-01 3.47e-06 -1.26e-20 2.94e-01 0.00e+00 1.09e-01 3.92e-01 4.35e-01 
3.65e+00 0.00e+00 5.00e-01 -3.29e-06 1.23e-20 2.96e-01 0.00e+00 1.09e-01 3.94e-01 4.37e-01 
3.65e+00 0.00e+00 5.00e-01 3.11e-06 -1.20e-20 2.97e-01 0.00e+00 1.10e-01 3.96e-01 4.39e-01 
3.65e+00 0.00e+00 5.00e-01 -2.95e-06 1.18e-20 2.98e-01 0.00e+00 1.10e-01 3.98e-01 4.40e-01 
3.66e+00 0.00e+00 5.00e-01 2.80e-06 -1.15e-20 3.00e-01 0.00e+00 1.10e-01 4.00e-01 4.42e-01 
3.66e+00 0.00e+00 5.00e-01 -2.65e-06 1.12e-20 3.01e-01 0.00e+00 1.11e-01 4.01e-01 4.44e-01 
3.66e+00 0.00e+00 5.00e-01 2.51e-06 -1.09e-20 3.02e-01 0.00e+00 1.11e-01 4.03e-01 4.45e-01 
3.67e+00 0.00e+00 5.00e-01 -2.38e-06 1.07e-20 3.04e-01 0.00e+00 1.12e-01 4.05e-01 4.47e-01 
3.67e+00 0.00e+00 5.00e-01 2.25e-06 -1.04e-20 3.05e-01 0.00e+00 1.12e-01 4.07e-01 4.49e-01 
3.68e+00 0.00e+00 5.00e-01 -2.14e-06 1.01e-20 3.06e-01 0.00e+00 1.13e-01 4.09e-01 4.50e-01 
3.68e+00 1.98e-14 5.00e-01 2.02e-06 -9.81e-21 3.08e-01 0.00e+00 1.13e-01 4.10e-01 4.52e-01 
3.68e+00 8.88e-15 5.00e-01 -1.92e-06 9.53e-21 3.09e-01 0.00e+00 1.13e-01 4.12e-01 4.54e-01 
3.69e+00 1.01e-12 5.00e-01 1.82e-06 -9.25e-21 3.10e-01 0.00e+00 1.14e-01 4.14e-01 4.55e-01 
3.69e+00 2.33e-15 5.00e-01 -1.72e-06 8.98e-21 3.12e-01 0.00e+00 1.14e-01 4.16e-01 4.57e-01 
3.69e+00 9.44e-16 5.00e-01 1.63e-06 -8.71e-21 3.13e-01 0.00e+00 1.15e-01 4.17e-01 4.58e-01 
3.70e+00 3.46e-14 5.00e-01 -1.55e-06 8.44e-21 3.14e-01 0.00e+00 1.15e-01 4.19e-01 4.60e-01 
3.70e+00 2.12e-13 5.00e-01 1.47e-06 -8.18e-21 3.16e-01 0.00e+00 1.15e-01 4.21e-01 4.62e-01 
3.70e+00 2.86e-12 5.00e-01 -1.39e-06 7.92e-21 3.17e-01 0.00e+00 1.16e-01 4.23e-01 4.63e-01 
3.71e+00 1.86e-12 5.00e-01 1.32e-06 -7.66e-21 3.18e-01 0.00e+00 1.16e-01 4.24e-01 4.65e-01 
3.71e+00 6.21e-13 5.00e-01 -1.25e-06 7.41e-21 3.19e-01 0.00e+00 1.17e-01 4.26e-01 4.67e-01 
3.71e+00 1.62e-14 5.00e-01 1.18e-06 -7.17e-21 3.21e-01 0.00e+00 1.17e-01 4.28e-01 4.68e-01 
3.72e+00 3.69e-14 5.00e-01 -1.12e-06 6.93e-21 3.22e-01 0.00e+00 1.17e-01 4.29e-01 4.70e-01 
3.72e+00 6.66e-15 5.00e-01 1.06e-06 -6.70e-21 3.23e-01 0.00e+00 1.18e-01 4.31e-01 4.71e-01 
3.72e+00 1.67e-14 5.00e-01 -1.00e-06 6.47e-21 3.25e-01 0.00e+00 1.18e-01 4.33e-01 4.73e-01 
3.73e+00 1.22e-14 5.00e-01 9.52e-07 -6.25e-21 3.26e-01 0.00e+00 1.19e-01 4.34e-01 4.75e-01 
3.73e+00 5.66e-14 5.00e-01 -9.02e-07 6.03e-21 3.27e-01 0.00e+00 1.19e-01 4.36e-01 4.76e-01 
3.73e+00 2.04e-13 5.00e-01 8.55e-07 -5.82e-21 3.28e-01 0.00e+00 1.19e-01 4.38e-01 4.78e-01 
3.74e+00 3.61e-14 5.00e-01 -8.10e-07 5.61e-21 3.30e-01 0.00e+00 1.20e-01 4.40e-01 4.79e-01 
3.74e+00 4.05e-15 5.00e-01 7.68e-07 -5.41e-21 3.31e-01 0.00e+00 1.20e-01 4.41e-01 4.81e-01 
3.75e+00 2.78e-16 5.00e-01 -7.28e-07 5.22e-21 3.32e-01 0.00e+00 1.21e-01 4.43e-01 4.82e-01 
3.75e+00 0.00e+00 5.00e-01 6.89e-07 -5.03e-21 3.33e-01 0.00e+00 1.21e-01 4.45e-01 4.84e-01 
3.75e+00 0.00e+00 5.00e-01 -6.53e-07 4.85e-21 3.35e-01 0.00e+00 1.21e-01 4.46e-01 4.85e-01 
3.76e+00 0.00e+00 5.00e-01 6.19e-07 -4.67e-21 3.36e-01 0.00e+00 1.22e-01 4.48e-01 4.87e-01 
3.76e+00 0.00e+00 5.00e-01 -5.87e-07 4.49e-21 3.37e-01 0.00e+00 1.22e-01 4.49e-01 4.89e-01 
3.76e+00 0.00e+00 5.00e-01 5.56e-07 -4.33e-21 3.38e-01 0.00e+00 1.23e-01 4.51e-01 4.90e-01 
3.77e+00 0.00e+00 5.00e-01 -5.27e-07 4.16e-21 3.40e-01 0.00e+00 1.23e-01 4.53e-01 4.92e-01 
3.77e+00 0.00e+00 5.00e-01 4.99e-07 -4.01e-21 3.41e-01 0.00e+00 1.23e-01 4.54e-01 4.93e-01 
3.77e+00 0.00e+00 5.00e-01 -4.73e-07 3.86e-21 3.42e-01 0.00e+00 1.24e-01 4.56e-01 4.95e-01 
3.78e+00 0.00e+00 5.00e-01 4.48e-07 -3.71e-21 3.43e-01 0.00e+00 1.24e-01 4.58e-01 4.96e-01 
3.78e+00 0.00e+00 5.00e-01 -4.25e-07 3.57e-21 3.44e-01 0.00e+00 1.24e-01 4.59e-01 4.98e-01 
3.78e+00 0.00e+00 5.00e-01 4.02e-07 -3.43e-21 3.46e-01 0.00e+00 1.25e-01 4.61e-01 4.99e-01 
3.79e+00 0.00e+00 5.00e-01 -3.81e-07 3.30e-21 3.47e-01 0.00e+00 1.25e-01 4.63e-01 5.01e-01 
3.79e+00 0.00e+00 5.00e-01 3.61e-07 -3.17e-21 3.48e-01 0.00e+00 1.26e-01 4.64e-01 5.02e-01 
3.79e+00 0.00e+00 5.00e-01 -3.42e-07 3.04e-21 3.49e-01 0.00e+00 1.26e-01 4.66e-01 5.04e-01 
3.80e+00 7.27e-15 5.00e-01 3.24e-07 -2.92e-21 3.50e-01 0.00e+00 1.26e-01 4.67e-01 5.05e-01 
3.80e+00 1.58e-11 5.00e-01 -3.07e-07 2.81e-21 3.52e-01 0.00e+00 1.27e-01 4.69e-01 5.07e-01 
3.80e+00 1.37e-09 5.00e-01 2.93e-07 -2.70e-21 3.53e-01 0.00e+00 1.27e-01 4.70e-01 5.08e-01 
3.81e+00 1.38e-08 5.00e-01 -2.62e-07 2.59e-21 3.54e-01 0.00e+00 1.27e-01 4.72e-01 5.09e-01 
3.81e+00 3.87e-10 5.00e-01 2.49e-07 -2.48e-21 3.55e-01 0.00e+00 1.28e-01 4.74e-01 5.11e-01 
3.81e+00 5.66e-15 5.00e-01 -2.36e-07 2.38e-21 3.56e-01 0.00e+00 1.28e-01 4.75e-01 5.12e-01 
3.82e+00 0.00e+00 5.00e-01 2.24e-07 -2.28e-21 3.58e-01 0.00e+00 1.28e-01 4.77e-01 5.14e-01 
3.82e+00 0.00e+00 5.00e-01 -2.12e-07 2.19e-21 3.59e-01 0.00e+00 1.29e-01 4.78e-01 5.15e-01 
3.83e+00 0.00e+00 5.00e-01 2.01e-07 -2.10e-21 3.60e-01 0.00e+00 1.29e-01 4.80e-01 5.17e-01 
3.83e+00 0.00e+00 5.00e-01 -1.90e-07 2.01e-21 3.61e-01 0.00e+00 1.30e-01 4.81e-01 5.18e-01 
3.83e+00 3.05e-15 5.00e-01 1.80e-07 -1.93e-21 3.62e-01 0.00e+00 1.30e-01 4.83e-01 5.20e-01 
3.84e+00 3.08e-13 5.00e-01 -1.71e-07 1.85e-21 3.63e-01 0.00e+00 1.30e-01 4.85e-01 5.21e-01 
3.84e+00 9.39e-14 5.00e-01 1.62e-07 -1.77e-21 3.65e-01 0.00e+00 1.31e-01 4.86e-01 5.23e-01 
3.84e+00 1.08e-14 5.00e-01 -1.53e-07 1.70e-21 3.66e-01 0.00e+00 1.31e-01 4.88e-01 5.24e-01 
3.85e+00 3.89e-16 5.00e-01 1.45e-07 -1.63e-21 3.67e-01 0.00e+00 1.31e-01 4.89e-01 5.25e-01 
3.85e+00 5.55e-16 5.00e-01 -1.38e-07 1.56e-21 3.68e-01 0.00e+00 1.32e-01 4.91e-01 5.27e-01 
3.85e+00 0.00e+00 5.00e-01 1.31e-07 -1.49e-21 3.69e-01 0.00e+00 1.32e-01 4.92e-01 5.28e-01 
3.86e+00 0.00e+00 5.00e-01 -1.24e-07 1.43e-21 3.70e-01 0.00e+00 1.32e-01 4.94e-01 5.30e-01 
3.86e+00 0.00e+00 5.00e-01 1.17e-07 -1.37e-21 3.71e-01 0.00e+00 1.33e-01 4.95e-01 5.31e-01 
3.86e+00 0.00e+00 5.00e-01 -1.11e-07 1.31e-21 3.73e-01 0.00e+00 1.33e-01 4.97e-01 5.32e-01 
3.87e+00 3.92e-14 5.00e-01 1.05e-07 -1.26e-21 3.74e-01 0.00e+00 1.33e-01 4.98e-01 5.34e-01 
3.87e+00 0.00e+00 5.00e-01 -9.97e-08 1.20e-21 3.75e-01 0.00e+00 1.34e-01 5.00e-01 5.35e-01 
3.87e+00 0.00e+00 5.00e-01 9.45e-08 -1.15e-21 3.76e-01 0.00e+00 1.34e-01 5.01e-01 5.37e-01 
3.88e+00 0.00e+00 5.00e-01 -8.96e-08 1.10e-21 3.77e-01 0.00e+00 1.34e-01 5.03e-01 5.38e-01 
3.88e+00 0.00e+00 5.00e-01 8.49e-08 -1.05e-21 3.78e-01 0.00e+00 1.35e-01 5.04e-01 5.39e-01 
3.89e+00 1.01e-14 5.00e-01 -8.04e-08 1.01e-21 3.79e-01 0.00e+00 1.35e-01 5.06e-01 5.41e-01 
3.89e+00 6.91e-14 5.00e-01 7.62e-08 -9.65e-22 3.80e-01 0.00e+00 1.36e-01 5.07e-01 5.42e-01 
3.89e+00 5.22e-15 5.00e-01 -7.22e-08 9.23e-22 3.81e-01 0.00e+00 1.36e-01 5.09e-01 5.43e-01 
3.90e+00 1.14e-09 5.00e-01 6.98e-08 -8.83e-22 3.83e-01 0.00e+00 1.36e-01 5.10e-01 5.45e-01 
3.90e+00 9.07e-07 5.00e-01 9.96e-07 8.45e-22 3.84e-01 0.00e+00 1.37e-01 5.12e-01 5.46e-01 
3.90e+00 7.16e-11 5.00e-01 -9.44e-07 -6.85e-22 3.85e-01 0.00e+00 1.37e-01 5.13e-01 5.48e-01 
3.91e+00 0.00e+00 5.00e-01 8.94e-07 5.40e-22 3.86e-01 0.00e+00 1.37e-01 5.14e-01 5.49e-01 
3.91e+00 0.00e+00 5.00e-01 -8.48e-07 -4.07e-22 3.87e-01 0.00e+00 1.38e-01 5.16e-01 5.50e-01 
3.91e+00 9.99e-16 5.00e-01 8.03e-07 2.88e-22 3.88e-01 0.00e+00 1.38e-01 5.17e-01 5.52e-01 
3.92e+00 7.74e-13 5.00e-01 -7.61e-07 -1.79e-22 3.89e-01 0.00e+00 1.38e-01 5.19e-01 5.53e-01 
3.92e+00 3.79e-12 5.00e-01 7.21e-07 8.17e-23 3.90e-01 0.00e+00 1.39e-01 5.20e-01 5.54e-01 
3.92e+00 7.66e-08 5.00e-01 -5.92e-07 6.23e-24 3.91e-01 0.00e+00 1.39e-01 5.22e-01 5.56e-01 
3.93e+00 5.99e-11 5.00e-01 5.61e-07 -7.46e-23 3.92e-01 0.00e+00 1.39e-01 5.23e-01 5.57e-01 
3.93e+00 0.00e+00 5.00e-01 -5.32e-07 1.36e-22 3.93e-01 0.00e+00 1.40e-01 5.25e-01 5.58e-01 
3.93e+00 0.00e+00 5.00e-01 5.04e-07 -1.90e-22 3.94e-01 0.00e+00 1.40e-01 5.26e-01 5.60e-01 
3.94e+00 0.00e+00 5.00e-01 -4.77e-07 2.39e-22 3.96e-01 0.00e+00 1.40e-01 5.27e-01 5.61e-01 
3.94e+00 0.00e+00 5.00e-01 4.52e-07 -2.82e-22 3.97e-01 0.00e+00 1.41e-01 5.29e-01 5.62e-01 
3.94e+00 0.00e+00 5.00e-01 -4.29e-07 3.19e-22 3.98e-01 0.00e+00 1.41e-01 5.30e-01 5.64e-01 
3.95e+00 0.00e+00 5.00e-01 4.06e-07 -3.52e-22 3.99e-01 0.00e+00 1.41e-01 5.32e-01 5.65e-01 
3.95e+00 5.55e-17 5.00e-01 -3.85e-07 3.81e-22 4.00e-01 0.00e+00 1.42e-01 5.33e-01 5.66e-01 
3.96e+00 0.00e+00 5.00e-01 3.65e-07 -4.06e-22 4.01e-01 0.00e+00 1.42e-01 5.34e-01 5.67e-01 
3.96e+00 0.00e+00 5.00e-01 -3.45e-07 4.27e-22 4.02e-01 0.00e+00 1.42e-01 5.36e-01 5.69e-01 
3.96e+00 0.00e+00 5.00e-01 3.27e-07 -4.44e-22 4.03e-01 0.00e+00 1.43e-01 5.37e-01 5.70e-01 
3.97e+00 0.00e+00 5.00e-01 -3.10e-07 4.59e-22 4.04e-01 0.00e+00 1.43e-01 5.39e-01 5.71e-01 
3.97e+00 0.00e+00 5.00e-01 2.94e-07 -4.71e-22 4.05e-01 0.00e+00 1.43e-01 5.40e-01 5.73e-01 
3.97e+00 0.00e+00 5.00e-01 -2.79e-07 4.80e-22 4.06e-01 0.00e+00 1.43e-01 5.41e-01 5.74e-01 
3.98e+00 8.88e-16 5.00e-01 2.64e-07 -4.88e-22 4.07e-01 0.00e+00 1.44e-01 5.43e-01 5.75e-01 
3.98e+00 0.00e+00 5.00e-01 -2.50e-07 4.93e-22 4.08e-01 0.00e+00 1.44e-01 5.44e-01 5.76e-01 
3.98e+00 0.00e+00 5.00e-01 2.37e-07 -4.96e-22 4.09e-01 0.00e+00 1.44e-01 5.45e-01 5.78e-01 
3.99e+00 0.00e+00 5.00e-01 -2.25e-07 4.97e-22 4.10e-01 0.00e+00 1.45e-01 5.47e-01 5.79e-01 
3.99e+00 0.00e+00 5.00e-01 2.13e-07 -4.97e-22 4.11e-01 0.00e+00 1.45e-01 5.48e-01 5.80e-01 
3.99e+00 0.00e+00 5.00e-01 -2.02e-07 4.96e-22 4.12e-01 0.00e+00 1.45e-01 5.49e-01 5.81e-01 
4.00e+00 0.00e+00 5.00e-01 1.91e-07 -4.93e-22 4.13e-01 0.00e+00 1.46e-01 5.51e-01 5.83e-01 

